From Identification to Authentication for Micro-CSI RF Fingerprinting in OFDM Systems

We consider a scenario where a legitimate user (Alice) authenticates itself to an authenticator (Bob) by transmitting orthogonal frequency division multiplexing (OFDM) pilots, from which the authenticator extracts the Micro-CSI (M-CSI) fingerprint and compares it against a stored reference via a likelihood test (LT)-based test. We introduce a new spoofing attack, where two adversarial devices collude to first jointly estimate the M-CSI fingerprints of Alice and Bob and then construct a forged signal able to break the authentication mechanism with high probability, limited only by noise effects on the estimates. We derive approximate closed-form distributions of the authentication test statistic under both the legitimate and spoofing hypotheses, enabling the derivation of false alarm and misdetection probabilities in closed-form. We then validate our analytical results against M-CSI fingerprints extracted from experimental data. The results reveal that, given sufficient pilot observations or an equivalent noise statistic between Bob and the attackers, the latter can always drive the test statistics to a random classifier, vanishing the security of M-CSI-based authentication.

==> Data/DET_Navg_sweep.csv <==
P_FA,PMD_Navg1,PMD_Navg5,PMD_Navg10,PMD_Navg20
0,1,1,1,1
0.002004,0.996,0.950639,0.896474,0.473293
0.004008,0.992,0.932635,0.857816,0.377045
0.006012,0.990643,0.925045,0.809165,0.348643
0.008016,0.989317,0.904,0.781189,0.312442
0.01002,0.982607,0.896496,0.767333,0.291313
0.012024,0.978631,0.878354,0.758498,0.286225
0.014028,0.976,0.866582,0.739249,0.28047
0.016032,0.972984,0.863237,0.719234,0.274317
0.018036,0.968667,0.860631,0.705225,0.256973
0.02004,0.966667,0.858627,0.702273,0.242699
0.022044,0.963956,0.854049,0.696005,0.231868
0.024048,0.961333,0.841237,0.678282,0.220378
0.026052,0.961229,0.834812,0.666969,0.211536
0.028056,0.957221,0.826667,0.660878,0.208639
0.03006,0.949213,0.824183,0.639093,0.20382
0.032064,0.941013,0.816506,0.626603,0.199166
0.034068,0.934095,0.813197,0.620122,0.189265
0.036072,0.93045,0.810234,0.610306,0.185711
0.038076,0.926591,0.803257,0.597981,0.178591
0.04008,0.925333,0.799333,0.58064,0.174587
0.042084,0.925333,0.796291,0.579705,0.172582
0.044088,0.92249,0.78854,0.572691,0.164
0.046092,0.920667,0.775539,0.56678,0.15639
0.048096,0.918,0.768667,0.557553,0.148282
0.0501,0.916,0.764933,0.553516,0.1439
0.052104,0.914458,0.750708,0.551166,0.142615
0.054108,0.91245,0.746279,0.545225,0.14
0.056112,0.911333,0.738277,0.540997,0.138193
0.058116,0.909768,0.735584,0.53393,0.135101
0.06012,0.908627,0.73,0.532728,0.131333
0.062124,0.907752,0.727627,0.529959,0.128418
0.064128,0.906667,0.720603,0.528949,0.124667
0.066132,0.904534,0.719734,0.52427,0.122667
0.068136,0.902516,0.719197,0.519591,0.121599
0.07014,0.897719,0.714573,0.512492,0.119193
0.072144,0.894378,0.713045,0.500413,0.115856
0.074148,0.893185,0.707852,0.491257,0.114395
0.076152,0.89,0.703848,0.483029,0.113029
0.078156,0.888667,0.699885,0.480922,0.110864
0.08016,0.888667,0.693226,0.471359,0.108338
0.082164,0.886251,0.692,0.468335,0.106918
0.084168,0.884997,0.688997,0.463993,0.103832
0.086172,0.880494,0.685408,0.457741,0.102457
0.088176,0.879333,0.678716,0.450452,0.102
0.09018,0.878486,0.674455,0.445982,0.09891
0.092184,0.877574,0.673816,0.439877,0.097716
0.094188,0.876826,0.671384,0.438415,0.097333
0.096192,0.872949,0.669615,0.435904,0.096564
0.098196,0.869705,0.665607,0.432744,0.093333
0.1002,0.868,0.661599,0.420266,0.0929
0.102204,0.865693,0.654925,0.417796,0.090516
0.104208,0.863562,0.650937,0.41052,0.086708
0.106212,0.862406,0.643363,0.404242,0.084596
0.108216,0.8609,0.640342,0.400234,0.083892
0.11022,0.859223,0.628011,0.395559,0.080892
0.112224,0.858221,0.624221,0.394147,0.078442
0.114228,0.857105,0.62221,0.392737,0.077851
0.116232,0.856667,0.621333,0.388853,0.077517
0.118236,0.856667,0.620667,0.385333,0.076129
0.12024,0.856,0.615546,0.381973,0.074667
0.122244,0.855333,0.614544,0.377511,0.074667
0.124248,0.854279,0.612836,0.376139,0.074667
0.126253,0.852414,0.610667,0.375471,0.073207
0.128257,0.849897,0.60882,0.370359,0.072205
0.130261,0.847739,0.606552,0.369073,0.069073
0.132265,0.846201,0.601824,0.367069,0.067868
0.134269,0.845333,0.600264,0.361731,0.067333
0.136273,0.845242,0.597414,0.36,0.066667
0.138277,0.844114,0.589007,0.358114,0.065333
0.140281,0.837719,0.582492,0.356,0.063719
0.142285,0.835715,0.580794,0.353715,0.063333
0.144289,0.83409,0.578234,0.347856,0.062234
0.146293,0.832667,0.575415,0.345415,0.060667
0.148297,0.832346,0.573333,0.342852,0.059852
0.150301,0.831183,0.571699,0.338693,0.057925
0.152305,0.829797,0.56721,0.330115,0.057424
0.154309,0.828358,0.565897,0.326358,0.056342
0.156313,0.826395,0.564708,0.32351,0.055755
0.158317,0.817683,0.563333,0.320583,0.055333
0.160321,0.816782,0.560198,0.316371,0.054346
0.162325,0.815333,0.555846,0.313257,0.052838
0.164329,0.815333,0.548028,0.312,0.051781
0.166333,0.813834,0.541667,0.311584,0.050401
0.168337,0.812667,0.536741,0.309079,0.048797
0.170341,0.809482,0.532993,0.300815,0.048
0.172345,0.807333,0.528966,0.296966,0.048
0.174349,0.804667,0.526257,0.292985,0.048
0.176353,0.804327,0.522981,0.290667,0.048
0.178357,0.803643,0.519108,0.289399,0.048
0.180361,0.802667,0.511945,0.287153,0.047639
0.182365,0.802667,0.51,0.284,0.045656
0.184369,0.797263,0.504941,0.283263,0.045333
0.186373,0.793774,0.500045,0.278,0.045333
0.188377,0.792957,0.497333,0.273305,0.044
0.190381,0.791238,0.495962,0.270572,0.043791
0.192385,0.790094,0.492358,0.266743,0.04339
0.194389,0.786167,0.489611,0.263741,0.043333
0.196393,0.783804,0.489333,0.261881,0.043333
0.198397,0.782979,0.483071,0.259234,0.043135
0.200401,0.781066,0.481511,0.258733,0.042133
0.202405,0.77919,0.48,0.256524,0.042
0.204409,0.775849,0.48,0.253096,0.042
0.206413,0.771587,0.478201,0.25123,0.042
0.208417,0.76825,0.476305,0.250729,0.042
0.210421,0.766608,0.474071,0.24786,0.042
0.212425,0.764484,0.470967,0.247333,0.042
0.214429,0.761571,0.466951,0.246238,0.040667
0.216433,0.759567,0.461801,0.244784,0.039333
0.218437,0.758667,0.457563,0.241632,0.038743
0.220441,0.758667,0.456226,0.237564,0.038667
0.222445,0.753185,0.453778,0.235333,0.038518
0.224449,0.752218,0.452776,0.233333,0.038
0.226453,0.750214,0.449627,0.224553,0.038
0.228457,0.748959,0.448772,0.224052,0.038
0.230461,0.748667,0.448206,0.224,0.038
0.232465,0.746434,0.443101,0.220667,0.038
0.234469,0.742593,0.440395,0.220667,0.038
0.236473,0.739592,0.433914,0.219333,0.038
0.238477,0.738379,0.429809,0.218856,0.038
0.240481,0.734945,0.427945,0.215136,0.036426
0.242485,0.732848,0.42206,0.209697,0.036
0.244489,0.728178,0.421211,0.208,0.036
0.246493,0.724347,0.42071,0.208,0.035836
0.248497,0.722945,0.418836,0.208,0.035333
0.250501,0.721499,0.418667,0.205332,0.035333
0.252505,0.718909,0.418414,0.203165,0.035333
0.254509,0.717745,0.417164,0.202667,0.035333
0.256513,0.71694,0.415897,0.199897,0.034964
0.258517,0.714558,0.414075,0.198371,0.034667
0.260521,0.712739,0.412146,0.197826,0.033739
0.262525,0.712,0.410142,0.196546,0.033333
0.264529,0.712,0.408667,0.194536,0.033333
0.266533,0.711333,0.4084,0.1937,0.033333
0.268537,0.710796,0.406796,0.192796,0.032
0.270541,0.709597,0.404792,0.191153,0.032
0.272545,0.706506,0.402182,0.190485,0.030788
0.274549,0.703451,0.397451,0.189451,0.029333
0.276553,0.694617,0.396057,0.187447,0.029333
0.278557,0.692361,0.393731,0.18611,0.028861
0.280561,0.690317,0.391719,0.185729,0.028667
0.282565,0.689051,0.390717,0.185443,0.028441
0.284569,0.687191,0.390667,0.183772,0.027639
0.286573,0.68669,0.38984,0.182971,0.027333
0.288577,0.684378,0.388667,0.181711,0.027333
0.290581,0.683376,0.388667,0.178838,0.027333
0.292585,0.682199,0.386109,0.174789,0.027041
0.294589,0.680595,0.385039,0.173898,0.026667
0.296593,0.677555,0.382777,0.17274,0.026667
0.298597,0.676052,0.380736,0.170736,0.026667
0.300601,0.674549,0.380022,0.170667,0.026667
0.302605,0.673576,0.378364,0.170182,0.026667
0.304609,0.672057,0.37481,0.169575,0.026261
0.306613,0.671513,0.37272,0.169333,0.025333
0.308617,0.670691,0.370716,0.169333,0.023383
0.310621,0.669689,0.365707,0.169333,0.022667
0.312625,0.667583,0.362041,0.165375,0.022667
0.314629,0.665408,0.359408,0.164843,0.022235
0.316633,0.662711,0.358153,0.162244,0.022
0.318637,0.661353,0.356696,0.161333,0.021363
0.320641,0.659409,0.355482,0.16084,0.020231
0.322645,0.656688,0.352731,0.158043,0.02
0.324649,0.656006,0.348693,0.157009,0.019009
0.326653,0.652821,0.342045,0.156667,0.017333
0.328657,0.650338,0.337389,0.154178,0.017333
0.330661,0.649336,0.336668,0.153333,0.017333
0.332665,0.648534,0.335335,0.152001,0.017333
0.334669,0.647554,0.331331,0.150661,0.016888
0.336673,0.646128,0.33022,0.148663,0.016667
0.338677,0.644525,0.329104,0.148,0.016667
0.340681,0.642667,0.326212,0.146667,0.016667
0.342685,0.639268,0.325327,0.145991,0.016667
0.344689,0.634207,0.324667,0.145058,0.016667
0.346693,0.63264,0.323627,0.144256,0.016667
0.348697,0.630985,0.321757,0.142636,0.016667
0.350701,0.629826,0.319509,0.1411,0.016667
0.352705,0.622434,0.318667,0.140657,0.016209
0.354709,0.618208,0.317291,0.140156,0.015541
0.356713,0.61662,0.314635,0.139906,0.013991
0.358717,0.614565,0.313299,0.138667,0.01359
0.360721,0.611945,0.311959,0.136918,0.013333
0.362725,0.608314,0.310456,0.133637,0.013188
0.364729,0.603812,0.307208,0.132541,0.012787
0.366733,0.601633,0.305955,0.1303,0.012
0.368737,0.599263,0.304667,0.13,0.012
0.370741,0.598,0.304296,0.128667,0.012
0.372745,0.598,0.299968,0.128588,0.012
0.374749,0.597917,0.299167,0.127084,0.012
0.376754,0.594966,0.297913,0.126478,0.012
0.378758,0.592932,0.29397,0.126,0.012
0.380762,0.592,0.293333,0.125976,0.011643
0.382766,0.591926,0.293333,0.125475,0.011333
0.38477,0.590423,0.291308,0.123808,0.011333
0.386774,0.588667,0.290807,0.123226,0.011333
0.388778,0.588185,0.289945,0.121611,0.010667
0.390782,0.587264,0.288422,0.121177,0.010667
0.392786,0.586062,0.286084,0.120776,0.010667
0.39479,0.584807,0.282544,0.120667,0.010667
0.396794,0.583405,0.280275,0.119571,0.010667
0.398798,0.581607,0.274536,0.118467,0.010667
0.400802,0.578532,0.272532,0.117933,0.010667
0.402806,0.576465,0.271583,0.116931,0.010632
0.40481,0.575428,0.267929,0.11519,0.010131
0.406814,0.569186,0.266927,0.113853,0.01
0.408818,0.567547,0.265061,0.111849,0.009333
0.410822,0.565504,0.264393,0.110667,0.009333
0.412826,0.563344,0.264,0.110635,0.009333
0.41483,0.561669,0.263348,0.110234,0.009333
0.416834,0.560333,0.259333,0.109833,0.009333
0.418838,0.559248,0.257538,0.109432,0.009333
0.420842,0.555883,0.254983,0.108,0.009333
0.422846,0.554523,0.253702,0.108,0.009333
0.42485,0.55292,0.250575,0.108,0.009333
0.426854,0.552,0.249573,0.108,0.009333
0.428858,0.548476,0.246539,0.107571,0.008904
0.430862,0.545886,0.245138,0.107333,0.008667
0.432866,0.542935,0.244,0.106935,0.008667
0.43487,0.538543,0.243594,0.105159,0.008232
0.436874,0.53523,0.241115,0.104759,0.008
0.438878,0.533789,0.240561,0.102,0.008
0.440882,0.52957,0.239118,0.099262,0.008
0.442886,0.526671,0.238521,0.098448,0.008
0.44489,0.525222,0.237259,0.097481,0.008
0.446894,0.523773,0.236326,0.094886,0.008
0.448898,0.521769,0.233769,0.093884,0.008
0.450902,0.520486,0.232667,0.092432,0.008
0.452906,0.520086,0.232667,0.091607,0.008
0.45491,0.51909,0.231616,0.09103,0.008
0.456914,0.511753,0.231333,0.089753,0.008
0.458918,0.508493,0.231333,0.088667,0.008
0.460922,0.504411,0.231333,0.088411,0.008
0.462926,0.502556,0.230802,0.086,0.008
0.46493,0.498272,0.230134,0.086,0.008
0.466934,0.496667,0.227999,0.086,0.008
0.468938,0.493729,0.225729,0.085687,0.007946
0.470942,0.491058,0.223372,0.085333,0.007545
0.472946,0.489147,0.222036,0.085333,0.00724
0.47495,0.487717,0.221017,0.084242,0.006667
0.476954,0.487161,0.220428,0.081713,0.006667
0.478958,0.485959,0.219126,0.080188,0.006667
0.480962,0.481114,0.216914,0.079333,0.005333
0.482966,0.479034,0.214735,0.079234,0.005333
0.48497,0.47703,0.213182,0.078667,0.005333
0.486974,0.476,0.212564,0.078667,0.00506
0.488978,0.473022,0.211377,0.078511,0.004726
0.490982,0.471369,0.207919,0.077509,0.004667
0.492986,0.469507,0.206782,0.074695,0.004667
0.49499,0.467172,0.20501,0.072007,0.004667
0.496994,0.46617,0.202515,0.071333,0.004667
0.498998,0.465002,0.199501,0.071333,0.004667
0.501002,0.462611,0.198443,0.071333,0.004667
0.503006,0.462277,0.196994,0.07083,0.004667
0.50501,0.461313,0.195409,0.069828,0.004667
0.507014,0.458426,0.193826,0.069333,0.004667
0.509018,0.455297,0.192315,0.068994,0.004245
0.511022,0.449333,0.190993,0.067645,0.004
0.513026,0.445357,0.190667,0.066325,0.004
0.51503,0.439485,0.189536,0.066,0.004
0.517034,0.435932,0.188766,0.063333,0.004
0.519038,0.434481,0.186962,0.063333,0.003716
0.521042,0.432611,0.184437,0.063333,0.003382
0.523046,0.429528,0.183144,0.063207,0.003333
0.52505,0.427522,0.181407,0.062667,0.003333
0.527054,0.425613,0.179002,0.06214,0.003333
0.529058,0.422434,0.175884,0.062,0.003333
0.531062,0.420181,0.175333,0.062,0.003333
0.533066,0.419134,0.174756,0.062,0.003333
0.53507,0.416526,0.174319,0.061305,0.003333
0.537074,0.412568,0.173942,0.060667,0.003333
0.539078,0.410974,0.173656,0.06053,0.003333
0.541082,0.410306,0.173369,0.06,0.003333
0.543086,0.408527,0.173333,0.05979,0.003333
0.54509,0.407153,0.173333,0.059224,0.003333
0.547094,0.405493,0.172453,0.059024,0.003333
0.549098,0.404745,0.169333,0.058824,0.003333
0.551102,0.40136,0.169333,0.058667,0.003333
0.553106,0.395901,0.164064,0.058667,0.003333
0.55511,0.394,0.161185,0.057333,0.003245
0.557114,0.394,0.160517,0.05711,0.002844
0.559118,0.393286,0.16,0.056294,0.002667
0.561122,0.392553,0.159181,0.055626,0.002667
0.563126,0.392052,0.158437,0.055333,0.002667
0.56513,0.387807,0.157435,0.055333,0.002667
0.567134,0.384199,0.157333,0.055333,0.002667
0.569138,0.382195,0.155764,0.055333,0.002667
0.571142,0.380096,0.154762,0.055048,0.002667
0.573146,0.379396,0.154304,0.054427,0.002667
0.57515,0.375275,0.153758,0.053425,0.002667
0.577154,0.371691,0.151333,0.053141,0.002667
0.579158,0.368077,0.151333,0.052807,0.002667
0.581162,0.365672,0.14967,0.052086,0.002667
0.583166,0.364667,0.148542,0.051084,0.002667
0.58517,0.364374,0.148041,0.050081,0.002667
0.587174,0.364,0.148,0.048373,0.002667
0.589178,0.36277,0.147744,0.047898,0.002667
0.591182,0.361333,0.147333,0.047497,0.002667
0.593186,0.360814,0.14674,0.047037,0.002667
0.59519,0.359333,0.145333,0.046143,0.002667
0.597194,0.359333,0.145023,0.044736,0.002667
0.599198,0.358802,0.144689,0.044,0.002367
0.601202,0.356798,0.141863,0.043333,0.002
0.603206,0.354794,0.140466,0.043333,0.002
0.60521,0.351579,0.140132,0.043333,0.002
0.607214,0.349696,0.138786,0.042957,0.002
0.609218,0.348892,0.137913,0.042667,0.002
0.611222,0.347289,0.137333,0.042667,0.002
0.613226,0.346053,0.137333,0.042667,0.001693
0.61523,0.345333,0.136,0.042385,0.001333
0.617234,0.344667,0.136,0.042,0.001333
0.619238,0.344032,0.134762,0.042,0.001333
0.621242,0.341454,0.133235,0.042,0.001333
0.623246,0.339898,0.13142,0.040473,0.001333
0.625251,0.338708,0.129499,0.038832,0.001333
0.627255,0.337706,0.128373,0.038667,0.001333
0.629259,0.335655,0.12758,0.038,0.001333
0.631263,0.334667,0.126492,0.038,0.001333
0.633267,0.331867,0.125156,0.037683,0.001333
0.635271,0.329094,0.123879,0.037031,0.001333
0.637275,0.325856,0.123478,0.035711,0.001333
0.639279,0.323694,0.123333,0.034667,0.001333
0.641283,0.323333,0.122371,0.034667,0.001333
0.643287,0.321403,0.120713,0.034667,0.001333
0.645291,0.320355,0.119362,0.034,0.001333
0.647295,0.319353,0.117686,0.034,0.001333
0.649299,0.311715,0.116684,0.034,0.001333
0.651303,0.311005,0.11601,0.033674,0.001333
0.653307,0.310671,0.11536,0.033173,0.001333
0.655311,0.306689,0.114667,0.032672,0.001333
0.657315,0.305671,0.114505,0.032006,0.001333
0.659319,0.304355,0.114004,0.031674,0.001333
0.661323,0.300229,0.114,0.031333,0.001333
0.663327,0.298893,0.114,0.030891,0.001333
0.665331,0.297004,0.111337,0.030667,0.001333
0.667335,0.293333,0.108444,0.030667,0.001333
0.669339,0.292932,0.107832,0.029731,0.001333
0.671343,0.291991,0.10733,0.02893,0.001333
0.673347,0.290653,0.10666,0.028218,0.001333
0.675351,0.287322,0.106,0.028,0.001333
0.677355,0.285979,0.105661,0.027187,0.001333
0.679359,0.284428,0.104616,0.025994,0.001333
0.681363,0.282578,0.102657,0.025493,0.001333
0.683367,0.276633,0.101978,0.023992,0.001333
0.685371,0.274604,0.100667,0.023491,0.001333
0.687375,0.271085,0.100667,0.023333,0.001333
0.689379,0.266648,0.099096,0.022265,0.001333
0.691383,0.265847,0.098667,0.02,0.001333
0.693387,0.265093,0.09856,0.02,0.001333
0.695391,0.264522,0.096652,0.02,0.001333
0.697395,0.264121,0.096151,0.019151,0.001333
0.699399,0.263071,0.096,0.018667,0.001333
0.701403,0.258667,0.093264,0.018421,0.001333
0.703407,0.257951,0.092556,0.018,0.001333
0.705411,0.256434,0.090667,0.018,0.001333
0.707415,0.254101,0.090293,0.018,0.001333
0.709419,0.253077,0.089248,0.018,0.001333
0.711423,0.250289,0.087718,0.017333,0.001333
0.713427,0.249287,0.086,0.017333,0.001333
0.715431,0.248157,0.086,0.017333,0.001333
0.717435,0.246949,0.085293,0.017333,0.001333
0.719439,0.246379,0.084491,0.017333,0.001333
0.721443,0.245781,0.084,0.017333,0.001333
0.723447,0.243943,0.083035,0.017333,0.001333
0.725451,0.241373,0.082667,0.017333,0.001333
0.727455,0.239418,0.082586,0.017333,0.001333
0.729459,0.238604,0.081291,0.017333,0.001333
0.731463,0.237204,0.080667,0.017333,0.001333
0.733467,0.234533,0.080667,0.017333,0.001333
0.735471,0.232529,0.079196,0.017287,0.001333
0.737475,0.231121,0.078667,0.016667,0.001333
0.739479,0.229261,0.077709,0.016667,0.001333
0.741483,0.227259,0.076667,0.016667,0.001333
0.743487,0.226667,0.075846,0.016,0.001333
0.745491,0.225673,0.074667,0.016,0.001333
0.747495,0.222505,0.074667,0.016,0.001333
0.749499,0.218917,0.074667,0.016,0.001333
0.751503,0.217164,0.074667,0.016,0.001333
0.753507,0.215662,0.071884,0.016,0.001333
0.755511,0.211941,0.070607,0.016,0.001333
0.757515,0.211061,0.069939,0.015576,0.001333
0.759519,0.208776,0.06924,0.015333,0.001333
0.761523,0.204667,0.068667,0.015144,0.001333
0.763527,0.204473,0.068667,0.014667,0.001333
0.765531,0.202938,0.068568,0.014667,0.001333
0.767535,0.200505,0.067566,0.014377,0.001333
0.769539,0.198902,0.067128,0.014,0.001333
0.771543,0.194914,0.066,0.014,0.001333
0.773547,0.188453,0.066,0.014,0.001333
0.775551,0.186558,0.065673,0.014,0.001333
0.777555,0.184223,0.062667,0.013556,0.001333
0.779559,0.182554,0.062667,0.013333,0.001333
0.781563,0.181552,0.062,0.013333,0.001333
0.783567,0.179766,0.06164,0.013333,0.001333
0.785571,0.179175,0.060838,0.013214,0.001333
0.787575,0.177758,0.058212,0.012212,0.001333
0.789579,0.174842,0.057333,0.012,0.001333
0.791583,0.171875,0.056667,0.012,0.001333
0.793587,0.170873,0.056,0.012,0.001333
0.795591,0.167914,0.055226,0.012,0.001333
0.797595,0.167268,0.053468,0.012,0.001333
0.799599,0.166767,0.053333,0.011767,0.000934
0.801603,0.165865,0.053333,0.011333,0.000667
0.803607,0.164393,0.053333,0.011333,0.000667
0.805611,0.163463,0.052667,0.010667,0.000667
0.807615,0.162795,0.052667,0.010667,0.000667
0.809619,0.160095,0.052667,0.010667,0.000667
0.811623,0.157807,0.052087,0.010667,0.000667
0.813627,0.155932,0.050667,0.010667,0.000667
0.815631,0.153035,0.05,0.010667,0.000667
0.817635,0.152,0.05,0.01,0.000667
0.819639,0.148055,0.05,0.01,0
0.821643,0.143923,0.048667,0.01,0
0.823647,0.143422,0.04834,0.01,0
0.825651,0.142,0.047841,0.009936,0
0.827655,0.140337,0.047333,0.009536,0
0.829659,0.139333,0.046341,0.008672,0
0.831663,0.135353,0.045333,0.008,0
0.833667,0.131666,0.045333,0.007333,0
0.835671,0.129831,0.045333,0.007333,0
0.837675,0.128325,0.045333,0.007333,0
0.839679,0.126551,0.045333,0.007333,0
0.841683,0.1246,0.045333,0.007333,0
0.843687,0.122667,0.044549,0.007333,0
0.845691,0.122667,0.043642,0.006975,0
0.847695,0.120971,0.040305,0.006667,0
0.849699,0.119333,0.039908,0.006667,0
0.851703,0.119333,0.039407,0.006543,0
0.853707,0.119333,0.037333,0.006,0
0.855711,0.119333,0.036192,0.006,0
0.857715,0.115333,0.035333,0.006,0
0.859719,0.114187,0.035333,0.005427,0
0.861723,0.113138,0.035333,0.003902,0
0.863727,0.110818,0.035235,0.003401,0
0.865731,0.109423,0.034734,0.002667,0
0.867735,0.107598,0.034,0.002667,0
0.869739,0.106754,0.033333,0.002667,0
0.871743,0.106,0.032667,0.002667,0
0.873747,0.104919,0.032,0.002667,0
0.875752,0.104667,0.032,0.002248,0
0.877756,0.103333,0.032,0.002,0
0.87976,0.102,0.032,0.002,0
0.881764,0.10157,0.030824,0.002,0
0.883768,0.100667,0.030116,0.002,0
0.885772,0.100667,0.029562,0.002,0
0.887776,0.09934,0.029333,0.002,0
0.88978,0.097331,0.029333,0.002,0
0.891784,0.095442,0.029333,0.001333,0
0.893788,0.090743,0.029333,0.001333,0
0.895792,0.089084,0.028667,0.001333,0
0.897796,0.085742,0.028,0.001333,0
0.8998,0.083333,0.026667,0.001333,0
0.901804,0.080196,0.026065,0.001333,0
0.903808,0.08,0.02362,0.001333,0
0.905812,0.078855,0.023333,0.000667,0
0.907816,0.076667,0.023333,0.000284,0
0.90982,0.076378,0.023333,0,0
0.911824,0.075755,0.022755,0,0
0.913828,0.074,0.022057,0,0
0.915832,0.07167,0.020168,0,0
0.917836,0.068,0.018667,0,0
0.91984,0.066987,0.018,0,0
0.921844,0.06349,0.018,0,0
0.923848,0.061486,0.017538,0,0
0.925852,0.060667,0.017333,0,0
0.927856,0.060203,0.016318,0,0
0.92986,0.05814,0.015333,0,0
0.931864,0.058,0.015333,0,0
0.933868,0.056132,0.015333,0,0
0.935872,0.053333,0.015333,0,0
0.937876,0.05252,0.014729,0,0
0.93988,0.04906,0.013454,0,0
0.941884,0.045015,0.012116,0,0
0.943888,0.042779,0.011446,0,0
0.945892,0.042,0.011054,0,0
0.947896,0.041385,0.010667,0,0
0.9499,0.040667,0.007534,0,0
0.951904,0.040667,0.007333,0,0
0.953908,0.040667,0.006759,0,0
0.955912,0.038667,0.006667,0,0
0.957916,0.038084,0.006667,0,0
0.95992,0.037333,0.006667,0,0
0.961924,0.031866,0.006667,0,0
0.963928,0.027405,0.004739,0,0
0.965932,0.025701,0.004,0,0
0.967936,0.025333,0.004,0,0
0.96994,0.024697,0.004,0,0
0.971944,0.024028,0.002667,0,0
0.973948,0.022719,0.002667,0,0
0.975952,0.022667,0.002667,0,0
0.977956,0.022667,0.002667,0,0
0.97996,0.019373,0.002667,0,0
0.981964,0.018036,0.002667,0,0
0.983968,0.018,0.002,0,0
0.985972,0.014751,0.002,0,0
0.987976,0.014667,0.002,0,0
0.98998,0.013347,0.002,0,0
0.991984,0.010715,0.002,0,0
0.993988,0.006036,0.001673,0,0
0.995992,0.003333,0.001333,0,0
0.997996,0.002667,0.000335,0,0
1,0,0,0,0

==> Data/DET_sigma_trudy_sweep.csv <==
P_FA,PMD_sT0.001,PMD_sT0.01,PMD_sT0.1,PMD_sT1,PMD_sT2
0,1,1,1,1,1
0.002004,0.998659,0.999329,0.997329,0.8719,0.451862
0.004008,0.995992,0.998659,0.995333,0.844506,0.395205
0.006012,0.993333,0.997333,0.994655,0.817249,0.358843
0.008016,0.991992,0.996,0.990651,0.795189,0.322916
0.01002,0.991313,0.995233,0.989173,0.778025,0.304078
0.012024,0.989928,0.991904,0.98376,0.746636,0.274925
0.014028,0.983972,0.988611,0.975277,0.71386,0.255443
0.016032,0.982651,0.986309,0.972976,0.702816,0.242846
0.018036,0.981063,0.984865,0.971532,0.692288,0.232031
0.02004,0.979098,0.984,0.96998,0.681366,0.224516
0.022044,0.977956,0.984,0.968267,0.670698,0.217001
0.024048,0.975189,0.984,0.967309,0.662014,0.209486
0.026052,0.971974,0.981948,0.965333,0.65238,0.201857
0.028056,0.971333,0.979221,0.964554,0.641358,0.194023
0.03006,0.970607,0.976546,0.960647,0.63178,0.186189
0.032064,0.969534,0.973872,0.96,0.624538,0.178355
0.034068,0.967581,0.972667,0.959449,0.62053,0.171257
0.036072,0.963297,0.972595,0.957964,0.613615,0.164474
0.038076,0.96133,0.970962,0.956962,0.602743,0.157691
0.04008,0.957722,0.969724,0.955599,0.587212,0.150908
0.042084,0.953972,0.968667,0.947249,0.566519,0.144865
0.044088,0.953263,0.968637,0.945319,0.563012,0.140055
0.046092,0.95166,0.967969,0.944985,0.559505,0.135245
0.048096,0.950667,0.967189,0.944426,0.554282,0.130436
0.0501,0.95,0.9639,0.939649,0.544316,0.125626
0.052104,0.947125,0.961896,0.934562,0.53743,0.121352
0.054108,0.942667,0.959935,0.932595,0.532171,0.117933
0.056112,0.942517,0.958733,0.931184,0.529165,0.114514
0.058116,0.939768,0.957217,0.928202,0.520679,0.111096
0.06012,0.936546,0.953153,0.919153,0.499639,0.107677
0.062124,0.935514,0.950015,0.916806,0.492639,0.104259
0.064128,0.933385,0.947603,0.915682,0.484432,0.102305
0.066132,0.931934,0.946534,0.91488,0.480758,0.100895
0.068136,0.93033,0.94453,0.91283,0.476434,0.099484
0.07014,0.927369,0.942526,0.910257,0.463207,0.098074
0.072144,0.92182,0.936986,0.908058,0.454685,0.096664
0.074148,0.921374,0.936127,0.906568,0.453081,0.095254
0.076152,0.920929,0.935181,0.905232,0.451478,0.093843
0.078156,0.919216,0.933294,0.903739,0.449492,0.092433
0.08016,0.917713,0.932793,0.900346,0.442979,0.091023
0.082164,0.915169,0.930615,0.896615,0.435343,0.089033
0.084168,0.913165,0.925958,0.893275,0.429164,0.086847
0.086172,0.910989,0.925457,0.889655,0.425556,0.08466
0.088176,0.909623,0.921157,0.887912,0.419005,0.082474
0.09018,0.907851,0.919153,0.886063,0.412803,0.080288
0.092184,0.903991,0.917149,0.882842,0.408394,0.078102
0.094188,0.897239,0.912478,0.877849,0.400384,0.075916
0.096192,0.896237,0.91009,0.876246,0.397378,0.074331
0.098196,0.89447,0.90447,0.87332,0.39411,0.073549
0.1002,0.892466,0.902466,0.8698,0.388432,0.072767
0.102204,0.890462,0.899591,0.867744,0.382959,0.071985
0.104208,0.889333,0.897639,0.865239,0.379285,0.071203
0.106212,0.88903,0.896303,0.863379,0.37569,0.070421
0.108216,0.886167,0.894967,0.861709,0.372761,0.069639
0.11022,0.883304,0.893803,0.860815,0.369832,0.068857
0.112224,0.882147,0.89269,0.860147,0.366903,0.068075
0.114228,0.881479,0.891577,0.859479,0.363974,0.067293
0.116232,0.880811,0.889376,0.858707,0.360593,0.066511
0.118236,0.87805,0.887398,0.857842,0.357086,0.065729
0.12024,0.876809,0.886062,0.856506,0.353599,0.064947
0.122244,0.876141,0.884194,0.855187,0.350259,0.064165
0.124248,0.872309,0.881652,0.853984,0.347023,0.063395
0.126253,0.870144,0.878846,0.850882,0.344518,0.062629
0.128257,0.868179,0.876641,0.847077,0.342013,0.061863
0.130261,0.865826,0.874943,0.845073,0.33868,0.061096
0.132265,0.86449,0.871937,0.84243,0.334386,0.06033
0.134269,0.862998,0.869411,0.839396,0.330085,0.059564
0.136273,0.860493,0.866879,0.834887,0.325743,0.058798
0.138277,0.857317,0.863631,0.832712,0.321115,0.058032
0.140281,0.854246,0.860772,0.831053,0.314702,0.057265
0.142285,0.851398,0.856764,0.829049,0.309431,0.056499
0.144289,0.848408,0.853567,0.827045,0.305423,0.055733
0.146293,0.845899,0.850081,0.822483,0.302374,0.054971
0.148297,0.844296,0.846844,0.816547,0.30037,0.054214
0.150301,0.841141,0.844439,0.812139,0.298366,0.053457
0.152305,0.838686,0.841894,0.808759,0.296362,0.0527
0.154309,0.83735,0.839317,0.80561,0.294358,0.051943
0.156313,0.83634,0.836433,0.803021,0.292599,0.051186
0.158317,0.835672,0.833227,0.801017,0.291096,0.050429
0.160321,0.83491,0.831013,0.798906,0.289593,0.049671
0.162325,0.834051,0.829009,0.796234,0.28809,0.048914
0.164329,0.833059,0.827005,0.793617,0.28449,0.048157
0.166333,0.831389,0.825001,0.791279,0.278764,0.0474
0.168337,0.829663,0.822576,0.789093,0.273626,0.046643
0.170341,0.827659,0.818067,0.787661,0.271399,0.045886
0.172345,0.826161,0.815655,0.78623,0.269173,0.045129
0.174349,0.824868,0.813535,0.783645,0.266946,0.044372
0.176353,0.82249,0.811157,0.780687,0.264719,0.04385
0.178357,0.821488,0.810155,0.777013,0.262493,0.043554
0.180361,0.820306,0.808684,0.773188,0.260203,0.043258
0.182365,0.818302,0.805077,0.768679,0.257626,0.042963
0.184369,0.816344,0.802298,0.765447,0.25505,0.042667
0.186373,0.814591,0.800294,0.762441,0.253617,0.042371
0.188377,0.812837,0.798525,0.761316,0.252384,0.042076
0.190381,0.811127,0.797774,0.760514,0.25115,0.04178
0.192385,0.809457,0.797022,0.759713,0.249917,0.041484
0.194389,0.807928,0.795717,0.758278,0.248837,0.041189
0.196393,0.806525,0.793913,0.756274,0.247894,0.040893
0.198397,0.805122,0.79211,0.75427,0.246951,0.040597
0.200401,0.803719,0.790506,0.752266,0.246007,0.040302
0.202405,0.802317,0.789705,0.7505,0.245064,0.040006
0.204409,0.800914,0.788903,0.748941,0.244121,0.03971
0.206413,0.799511,0.788102,0.747383,0.242399,0.039415
0.208417,0.799139,0.787028,0.746305,0.240562,0.039119
0.210421,0.798916,0.785914,0.745637,0.238725,0.038823
0.212425,0.798694,0.784801,0.744969,0.236888,0.038527
0.214429,0.796904,0.781847,0.743571,0.234904,0.038232
0.216433,0.795141,0.779045,0.741567,0.2329,0.037941
0.218437,0.79425,0.777709,0.739563,0.230896,0.037668
0.220441,0.79336,0.776373,0.737717,0.228892,0.037394
0.222445,0.792489,0.774933,0.736,0.227185,0.037121
0.224449,0.791687,0.773129,0.734356,0.225715,0.036848
0.226453,0.790886,0.771326,0.732969,0.224246,0.036575
0.228457,0.790084,0.769522,0.731581,0.222776,0.036301
0.230461,0.788718,0.768052,0.730194,0.221306,0.036028
0.232465,0.787287,0.76662,0.728806,0.219535,0.035755
0.234469,0.784623,0.764864,0.726143,0.217531,0.035482
0.236473,0.781015,0.76286,0.722936,0.215527,0.035208
0.238477,0.778555,0.760555,0.718427,0.214346,0.034935
0.240481,0.776217,0.758217,0.71673,0.213253,0.034662
0.242485,0.774864,0.755045,0.715327,0.21216,0.034388
0.244489,0.773611,0.751789,0.713924,0.210899,0.034115
0.246493,0.772174,0.748019,0.711304,0.209117,0.033842
0.248497,0.77026,0.743627,0.708418,0.207336,0.033569
0.250501,0.76862,0.742124,0.707416,0.205794,0.033295
0.252505,0.766981,0.740621,0.706414,0.204969,0.033022
0.254509,0.765341,0.739118,0.705412,0.204143,0.032749
0.256513,0.763723,0.737658,0.704154,0.203318,0.032475
0.258517,0.76212,0.736322,0.70215,0.202493,0.032202
0.260521,0.760516,0.734986,0.700146,0.201668,0.031917
0.262525,0.758808,0.7334,0.698142,0.200783,0.031597
0.264529,0.756804,0.73111,0.695339,0.199858,0.031278
0.266533,0.754889,0.728819,0.692477,0.198933,0.030958
0.268537,0.753219,0.727476,0.690593,0.198009,0.030639
0.270541,0.751549,0.726201,0.689359,0.1969,0.03032
0.272545,0.749879,0.724926,0.688126,0.195297,0.03
0.274549,0.748118,0.723588,0.686893,0.193694,0.029681
0.276553,0.746114,0.722085,0.685585,0.192091,0.029361
0.278557,0.74411,0.720582,0.684082,0.190488,0.029042
0.280561,0.742106,0.71779,0.682579,0.188492,0.028722
0.282565,0.740102,0.714183,0.679228,0.185486,0.028403
0.284569,0.738415,0.712098,0.675276,0.18248,0.028083
0.286573,0.736745,0.710094,0.672725,0.180713,0.027764
0.288577,0.735138,0.708886,0.670175,0.179711,0.027444
0.290581,0.733535,0.707717,0.667624,0.178709,0.027125
0.292585,0.731932,0.706548,0.665832,0.177707,0.026805
0.294589,0.729898,0.705379,0.664496,0.176705,0.026486
0.296593,0.727608,0.702636,0.66316,0.175342,0.026166
0.298597,0.725837,0.700341,0.660828,0.173964,0.025847
0.300601,0.725291,0.699248,0.657913,0.172587,0.025527
0.302605,0.724744,0.698155,0.654998,0.171209,0.025208
0.304609,0.724197,0.697062,0.652084,0.169831,0.024888
0.306613,0.72112,0.695387,0.648496,0.168181,0.024596
0.308617,0.717537,0.693383,0.645074,0.166378,0.024363
0.310621,0.716034,0.690646,0.642068,0.164574,0.024131
0.312625,0.714531,0.68789,0.639062,0.163186,0.023899
0.314629,0.712604,0.685419,0.637103,0.162715,0.023666
0.316633,0.710446,0.683569,0.635715,0.162243,0.023434
0.318637,0.708288,0.681719,0.634328,0.161772,0.023201
0.320641,0.70613,0.67987,0.632941,0.1613,0.022969
0.322645,0.704114,0.67802,0.631648,0.160829,0.022737
0.324649,0.702396,0.67577,0.630555,0.160059,0.022504
0.326653,0.700678,0.673515,0.629462,0.159134,0.022272
0.328657,0.700224,0.671261,0.628369,0.158209,0.02204
0.330661,0.699779,0.669006,0.626229,0.157285,0.021807
0.332665,0.699334,0.666752,0.623557,0.156356,0.021575
0.334669,0.697998,0.664798,0.621553,0.155421,0.021343
0.336673,0.696662,0.662994,0.619883,0.154486,0.02111
0.338677,0.695327,0.66119,0.618213,0.153551,0.020878
0.340681,0.694125,0.659523,0.616543,0.152615,0.020646
0.342685,0.692922,0.65812,0.614894,0.151543,0.020413
0.344689,0.69172,0.656717,0.613254,0.150207,0.020181
0.346693,0.688613,0.655291,0.611615,0.148871,0.019949
0.348697,0.684605,0.652142,0.609926,0.147535,0.019716
0.350701,0.680597,0.648993,0.605117,0.146371,0.019484
0.352705,0.677569,0.645844,0.601515,0.145528,0.019255
0.354709,0.676344,0.642695,0.600137,0.144684,0.019032
0.356713,0.67512,0.640173,0.59876,0.14384,0.01881
0.358717,0.673895,0.638785,0.597382,0.142996,0.018587
0.360721,0.67267,0.637398,0.596004,0.142152,0.018364
0.362725,0.671446,0.636011,0.594627,0.141304,0.018142
0.364729,0.669937,0.634572,0.593291,0.140302,0.017919
0.366733,0.667933,0.631566,0.591947,0.1393,0.017696
0.368737,0.665929,0.628617,0.590343,0.138298,0.017474
0.370741,0.663925,0.627214,0.58874,0.137195,0.017251
0.372745,0.661921,0.625811,0.587137,0.13605,0.017028
0.374749,0.65974,0.624409,0.583834,0.134905,0.016806
0.376754,0.657486,0.621633,0.579826,0.13376,0.016583
0.378758,0.655136,0.618293,0.575929,0.132647,0.01636
0.380762,0.650794,0.61527,0.574371,0.132218,0.016138
0.382766,0.646596,0.612376,0.572812,0.131788,0.015915
0.38477,0.645165,0.609481,0.571253,0.131359,0.015692
0.386774,0.643733,0.607448,0.569678,0.130929,0.01547
0.388778,0.642302,0.605752,0.568103,0.130395,0.015247
0.390782,0.64087,0.604057,0.566529,0.129693,0.015024
0.392786,0.639456,0.602361,0.564954,0.128992,0.014802
0.39479,0.638069,0.600903,0.563569,0.12829,0.014579
0.396794,0.636681,0.59981,0.562476,0.127589,0.014356
0.398798,0.635294,0.598716,0.561383,0.126888,0.014134
0.400802,0.633798,0.597623,0.56029,0.126186,0.013911
0.402806,0.630792,0.595125,0.557301,0.124822,0.013688
0.40481,0.62769,0.592119,0.553627,0.123219,0.013466
0.406814,0.623348,0.590408,0.550693,0.121616,0.013245
0.408818,0.619132,0.589156,0.548021,0.120199,0.013029
0.410822,0.61646,0.587942,0.545349,0.119054,0.012812
0.412826,0.613898,0.58719,0.543978,0.117909,0.012595
0.41483,0.61261,0.586439,0.543053,0.116764,0.012379
0.416834,0.611321,0.585285,0.542128,0.115619,0.012162
0.418838,0.610033,0.583568,0.541203,0.114863,0.011945
0.420842,0.608745,0.58185,0.539657,0.114237,0.011729
0.422846,0.606943,0.580132,0.537252,0.113611,0.011512
0.42485,0.604438,0.578415,0.534847,0.112984,0.011296
0.426854,0.601933,0.575339,0.532106,0.112358,0.011079
0.428858,0.599047,0.572476,0.526094,0.111387,0.010862
0.430862,0.596041,0.570472,0.523902,0.109956,0.010646
0.432866,0.594107,0.568468,0.5229,0.108524,0.010429
0.43487,0.592504,0.565485,0.521898,0.107093,0.010212
0.436874,0.590901,0.561227,0.520896,0.105662,0.009996
0.438878,0.588803,0.556968,0.51938,0.104782,0.009779
0.440882,0.58607,0.555015,0.51771,0.104066,0.009562
0.442886,0.583338,0.553739,0.51604,0.10335,0.009346
0.44489,0.580605,0.552464,0.51437,0.102635,0.009129
0.446894,0.57844,0.551204,0.512049,0.10183,0.008912
0.448898,0.576436,0.550058,0.509544,0.100327,0.008696
0.450902,0.573255,0.548913,0.506951,0.098824,0.008479
0.452906,0.569748,0.547251,0.503695,0.097321,0.008262
0.45491,0.566469,0.545448,0.500438,0.095955,0.008046
0.456914,0.564841,0.543644,0.498057,0.095584,0.007983
0.458918,0.563213,0.542329,0.496721,0.095213,0.007961
0.460922,0.561584,0.54159,0.495385,0.094842,0.007939
0.462926,0.559956,0.540852,0.494049,0.094471,0.007917
0.46493,0.558328,0.540114,0.492713,0.094099,0.007896
0.466934,0.557333,0.539375,0.491377,0.093728,0.007874
0.468938,0.556498,0.538637,0.490041,0.093357,0.007852
0.470942,0.555663,0.537404,0.488391,0.092986,0.00783
0.472946,0.554828,0.533062,0.486387,0.092567,0.007809
0.47495,0.552727,0.52905,0.484323,0.091851,0.007787
0.476954,0.550322,0.527046,0.481889,0.091136,0.007765
0.478958,0.547917,0.525042,0.479456,0.09042,0.007743
0.480962,0.545598,0.523038,0.477022,0.089704,0.007721
0.482966,0.543371,0.521034,0.474589,0.089246,0.0077
0.48497,0.541145,0.518485,0.472121,0.089063,0.007678
0.486974,0.538377,0.515813,0.469616,0.088881,0.007656
0.488978,0.535037,0.513141,0.467111,0.088699,0.007634
0.490982,0.532679,0.509575,0.465468,0.087897,0.007613
0.492986,0.531343,0.505818,0.46401,0.086962,0.007591
0.49499,0.530007,0.502482,0.462553,0.086027,0.007569
0.496994,0.528671,0.501337,0.460965,0.085092,0.007547
0.498998,0.527002,0.500192,0.458711,0.084156,0.007525
0.501002,0.524998,0.498498,0.456456,0.083815,0.007504
0.503006,0.523413,0.496695,0.453623,0.083592,0.007482
0.50501,0.522244,0.494891,0.450216,0.083369,0.00746
0.507014,0.521075,0.493064,0.446809,0.083147,0.007438
0.509018,0.519906,0.491214,0.443799,0.082924,0.007416
0.511022,0.517971,0.489364,0.442654,0.082701,0.007395
0.513026,0.515299,0.487514,0.441509,0.082276,0.007373
0.51503,0.512627,0.485697,0.440364,0.081814,0.007351
0.517034,0.509955,0.484027,0.439219,0.081351,0.007329
0.519038,0.505033,0.482332,0.43711,0.080889,0.007307
0.521042,0.498845,0.480529,0.434104,0.080041,0.007285
0.523046,0.49624,0.478725,0.431551,0.078839,0.007263
0.52505,0.493635,0.476922,0.429413,0.077637,0.007241
0.527054,0.49103,0.476236,0.427276,0.076434,0.007219
0.529058,0.489927,0.475735,0.425138,0.075232,0.007197
0.531062,0.489069,0.475234,0.423,0.074029,0.007175
0.533066,0.48821,0.474733,0.421467,0.072827,0.007153
0.53507,0.487351,0.472544,0.420465,0.072258,0.007131
0.537074,0.48637,0.470095,0.419463,0.071786,0.007109
0.539078,0.484913,0.467645,0.418432,0.071315,0.007087
0.541082,0.483455,0.465959,0.417286,0.070843,0.007065
0.543086,0.481998,0.464385,0.416141,0.070372,0.007043
0.54509,0.480144,0.46281,0.414996,0.069961,0.007021
0.547094,0.477958,0.461236,0.413851,0.069779,0.006999
0.549098,0.475772,0.459568,0.412404,0.069597,0.006977
0.551102,0.473585,0.457564,0.410708,0.069415,0.006955
0.553106,0.47232,0.45556,0.409013,0.069233,0.006933
0.55511,0.471175,0.453556,0.407317,0.069051,0.006911
0.557114,0.47003,0.451756,0.405366,0.068868,0.006889
0.559118,0.468885,0.450663,0.402527,0.068686,0.006867
0.561122,0.467544,0.44957,0.399688,0.067996,0.006845
0.563126,0.46554,0.448477,0.396849,0.067244,0.006823
0.56513,0.463536,0.446531,0.394203,0.066493,0.006801
0.567134,0.461532,0.443925,0.392199,0.065741,0.006779
0.569138,0.459528,0.44132,0.390195,0.06499,0.006757
0.571142,0.457524,0.438572,0.388191,0.064465,0.006735
0.573146,0.45552,0.435366,0.387223,0.064111,0.006713
0.57515,0.453516,0.43216,0.386364,0.063758,0.006691
0.577154,0.451512,0.428953,0.385505,0.063404,0.006669
0.579158,0.449508,0.426842,0.384646,0.06305,0.006607
0.581162,0.447504,0.424838,0.383614,0.062697,0.00654
0.583166,0.445134,0.422834,0.382056,0.061933,0.006474
0.58517,0.442729,0.420679,0.380497,0.061132,0.006408
0.587174,0.440324,0.418073,0.378318,0.06033,0.006342
0.589178,0.438323,0.415468,0.37431,0.059529,0.006276
0.591182,0.436606,0.412863,0.370302,0.058727,0.00621
0.593186,0.43477,0.408961,0.366888,0.057856,0.006144
0.59519,0.432599,0.404953,0.36517,0.056979,0.006078
0.597194,0.430428,0.402856,0.363452,0.056102,0.006012
0.599198,0.428257,0.402054,0.361735,0.055226,0.005946
0.601202,0.426345,0.401252,0.360017,0.054349,0.00588
0.603206,0.425143,0.400451,0.358288,0.054,0.005814
0.60521,0.42394,0.399649,0.356551,0.054,0.005748
0.607214,0.422738,0.398311,0.354814,0.054,0.005682
0.609218,0.421536,0.396623,0.353077,0.054,0.005616
0.611222,0.420185,0.394935,0.351341,0.054,0.005549
0.613226,0.418448,0.393248,0.350053,0.054,0.005483
0.61523,0.416711,0.39156,0.349051,0.054,0.005417
0.617234,0.414975,0.389873,0.348049,0.054,0.005351
0.619238,0.413238,0.387618,0.347047,0.054,0.005285
0.621242,0.411095,0.383944,0.346045,0.053427,0.005219
0.623246,0.407946,0.380927,0.344804,0.052826,0.005153
0.625251,0.404797,0.379525,0.343552,0.052225,0.005087
0.627255,0.401648,0.378122,0.342346,0.051779,0.005021
0.629259,0.398499,0.376719,0.341253,0.051425,0.004955
0.631263,0.396323,0.374496,0.34016,0.051071,0.004889
0.633267,0.39472,0.372242,0.339067,0.050718,0.004823
0.635271,0.393117,0.370063,0.337678,0.050364,0.004757
0.637275,0.390697,0.368059,0.33612,0.05001,0.004691
0.639279,0.386403,0.366055,0.334561,0.049416,0.00462
0.641283,0.382109,0.362554,0.331862,0.048815,0.004547
0.643287,0.378745,0.358212,0.328522,0.048214,0.004473
0.645291,0.375405,0.354408,0.32572,0.04757,0.0044
0.647295,0.371901,0.350901,0.323215,0.046902,0.004327
0.649299,0.368394,0.347394,0.32071,0.046234,0.004253
0.651303,0.365505,0.34561,0.318339,0.045566,0.00418
0.653307,0.363947,0.343857,0.315971,0.044831,0.004107
0.655311,0.362388,0.34154,0.313603,0.04406,0.004033
0.657315,0.3605,0.338033,0.311271,0.043289,0.00396
0.659319,0.357924,0.334526,0.309017,0.042518,0.003887
0.661323,0.355347,0.332251,0.306762,0.041914,0.003813
0.663327,0.35427,0.330612,0.305337,0.041653,0.00374
0.665331,0.353201,0.328972,0.304335,0.041392,0.003667
0.667335,0.352133,0.327333,0.303333,0.04113,0.003593
0.669339,0.351064,0.326581,0.302331,0.040869,0.00352
0.671343,0.349987,0.32583,0.301329,0.040607,0.003447
0.673347,0.347255,0.325078,0.300424,0.040346,0.003373
0.675351,0.344522,0.324327,0.299708,0.040085,0.0033
0.677355,0.341789,0.323575,0.298992,0.039932,0.003227
0.679359,0.3394,0.322266,0.298277,0.039832,0.003154
0.681363,0.337663,0.320691,0.297561,0.039732,0.00308
0.683367,0.335927,0.319117,0.296339,0.039632,0.003007
0.685371,0.33419,0.317542,0.294882,0.039531,0.002934
0.687375,0.332453,0.315933,0.293424,0.039431,0.00286
0.689379,0.330463,0.312676,0.29197,0.039328,0.002787
0.691383,0.328014,0.30942,0.290634,0.039106,0.002714
0.693387,0.325564,0.30689,0.289298,0.038883,0.002657
0.695391,0.323216,0.305657,0.287962,0.03866,0.00263
0.697395,0.321045,0.304424,0.286615,0.038438,0.002604
0.699399,0.318874,0.30319,0.284945,0.038215,0.002577
0.701403,0.316703,0.301911,0.283275,0.03798,0.00255
0.703407,0.314963,0.299334,0.281605,0.037408,0.002523
0.705411,0.313961,0.296758,0.279907,0.036835,0.002497
0.707415,0.312959,0.294585,0.277502,0.036262,0.00247
0.709419,0.312099,0.292581,0.275097,0.03569,0.002443
0.711423,0.311298,0.290577,0.272693,0.03499,0.002417
0.713427,0.310496,0.288573,0.269554,0.034079,0.00239
0.715431,0.308281,0.285614,0.266119,0.033168,0.002363
0.717435,0.303898,0.281293,0.263764,0.032257,0.002336
0.719439,0.301894,0.280491,0.263147,0.031915,0.00231
0.721443,0.29989,0.27969,0.26253,0.031797,0.002283
0.723447,0.297886,0.278888,0.261914,0.03168,0.002256
0.725451,0.295953,0.276087,0.261242,0.031562,0.00223
0.727455,0.295151,0.272525,0.259683,0.031444,0.002203
0.729459,0.29435,0.268962,0.258125,0.031308,0.002176
0.731463,0.293548,0.266375,0.256498,0.030907,0.002149
0.733467,0.2915,0.264148,0.253893,0.030507,0.002123
0.735471,0.288995,0.261921,0.251288,0.030106,0.002096
0.737475,0.286404,0.260227,0.248683,0.029705,0.002069
0.739479,0.282682,0.258724,0.245465,0.029294,0.002043
0.741483,0.27896,0.257141,0.242029,0.028747,0.002016
0.743487,0.277504,0.254564,0.239478,0.028201,0.002
0.745491,0.276836,0.251988,0.238203,0.027654,0.002
0.747495,0.276168,0.250436,0.236927,0.027126,0.002
0.749499,0.274314,0.249234,0.235652,0.026625,0.002
0.751503,0.272059,0.248032,0.232542,0.026124,0.002
0.753507,0.269727,0.245793,0.22882,0.025623,0.002
0.755511,0.266578,0.242119,0.225907,0.025281,0.002
0.757515,0.263429,0.239406,0.224103,0.025155,0.002
0.759519,0.260996,0.238003,0.2223,0.02503,0.002
0.761523,0.258791,0.236601,0.220529,0.024905,0.002
0.763527,0.256587,0.235281,0.219071,0.02478,0.002
0.765531,0.254728,0.234734,0.217614,0.024614,0.002
0.767535,0.253325,0.234187,0.216156,0.02408,0.002
0.769539,0.251923,0.233641,0.21471,0.023545,0.002
0.771543,0.250492,0.232207,0.213279,0.023011,0.002
0.773547,0.248822,0.22963,0.211817,0.022476,0.002
0.775551,0.247007,0.226789,0.210099,0.021956,0.002
0.777555,0.244001,0.221779,0.208381,0.021556,0.002
0.779559,0.241106,0.219627,0.206701,0.021222,0.002
0.781563,0.238243,0.218291,0.205031,0.020971,0.002
0.783567,0.236066,0.216903,0.20357,0.020721,0.002
0.785571,0.23473,0.2155,0.202167,0.02047,0.002
0.787575,0.233394,0.214097,0.200764,0.02022,0.002
0.789579,0.231412,0.212421,0.198986,0.019951,0.001993
0.791583,0.228656,0.210417,0.196759,0.01955,0.001933
0.793587,0.225901,0.208413,0.194533,0.019149,0.001873
0.795591,0.224339,0.207602,0.191998,0.018748,0.001813
0.797595,0.223086,0.207101,0.189103,0.018667,0.001753
0.799599,0.221903,0.206427,0.186209,0.018667,0.001694
0.801603,0.221175,0.204624,0.183449,0.018667,0.001634
0.803607,0.220446,0.20282,0.180844,0.018667,0.001574
0.805611,0.219717,0.201017,0.178239,0.018667,0.001514
0.807615,0.216171,0.198244,0.175662,0.018626,0.001454
0.809619,0.211578,0.19585,0.173257,0.01834,0.001394
0.811623,0.209288,0.194132,0.171043,0.018054,0.001335
0.813627,0.206892,0.192324,0.169039,0.017864,0.001275
0.815631,0.203886,0.189986,0.167035,0.017697,0.001215
0.817635,0.201114,0.187726,0.16445,0.01753,0.001155
0.819639,0.199656,0.185904,0.161244,0.017363,0.001095
0.821643,0.198199,0.184082,0.159621,0.017151,0.001036
0.823647,0.196741,0.18226,0.158346,0.016928,0.000976
0.825651,0.195212,0.180438,0.15707,0.016705,0.000916
0.827655,0.193609,0.178616,0.15571,0.016483,0.000856
0.829659,0.192006,0.176795,0.153907,0.01626,0.000796
0.831663,0.190195,0.174973,0.152103,0.016037,0.000736
0.833667,0.187332,0.172721,0.150299,0.015743,0.000677
0.835671,0.18447,0.170383,0.149331,0.015435,0.000667
0.837675,0.182115,0.169372,0.14853,0.015127,0.000667
0.839679,0.179861,0.16862,0.147728,0.014819,0.000667
0.841683,0.177533,0.167708,0.146825,0.01454,0.000667
0.843687,0.174861,0.166038,0.145823,0.014289,0.000667
0.845691,0.172452,0.164094,0.143625,0.014039,0.000667
0.847695,0.171249,0.160887,0.140285,0.014,0.000667
0.849699,0.169221,0.158094,0.138047,0.014,0.000667
0.851703,0.166415,0.155689,0.136845,0.014,0.000667
0.853707,0.160878,0.149642,0.135642,0.013621,0.000667
0.855711,0.159049,0.147526,0.134373,0.013175,0.000667
0.857715,0.157936,0.14619,0.132814,0.01273,0.000667
0.859719,0.156823,0.144854,0.131255,0.012667,0.000667
0.861723,0.155189,0.14402,0.129443,0.012667,0.000667
0.863727,0.153472,0.143269,0.12658,0.012667,0.000667
0.865731,0.151389,0.142269,0.123717,0.012667,0.000667
0.867735,0.148984,0.140265,0.120557,0.012667,0.000667
0.869739,0.146492,0.136086,0.116782,0.012667,0.000667
0.871743,0.140923,0.129016,0.113462,0.012128,0.000667
0.873747,0.138919,0.124206,0.11246,0.011333,0.000667
0.875752,0.138,0.120373,0.10983,0.011333,0.000667
0.877756,0.13683,0.118244,0.108163,0.010855,0.000667
0.87976,0.135494,0.11624,0.106827,0.010308,0.000667
0.881764,0.134158,0.115118,0.106373,0.009761,0.000667
0.883768,0.132822,0.114116,0.106039,0.009302,0.000667
0.885772,0.130452,0.113356,0.105114,0.009159,0.000667
0.887776,0.127947,0.112627,0.104112,0.009016,0.000667
0.88978,0.125681,0.111898,0.10311,0.008873,0.000667
0.891784,0.12425,0.110545,0.101326,0.00873,0.000667
0.893788,0.122818,0.107038,0.098922,0.00848,0.000667
0.895792,0.118636,0.10595,0.095979,0.008146,0.000667
0.897796,0.115699,0.105135,0.092973,0.007897,0.000667
0.8998,0.113981,0.104276,0.091542,0.007715,0.000667
0.901804,0.112275,0.103418,0.090289,0.007533,0.000667
0.903808,0.110605,0.102972,0.088622,0.007351,0.000667
0.905812,0.108855,0.102093,0.085616,0.007333,0.000667
0.907816,0.106851,0.099688,0.084123,0.007333,0.000667
0.90982,0.103937,0.097678,0.082787,0.007333,0.000667
0.911824,0.100931,0.095961,0.081625,0.007333,0.000667
0.913828,0.097468,0.094296,0.080479,0.007333,0.000667
0.915832,0.094253,0.092793,0.079223,0.007333,0.000667
0.917836,0.091246,0.091932,0.077887,0.007333,0.000667
0.91984,0.08824,0.089814,0.073814,0.007333,0.000667
0.921844,0.085788,0.086661,0.072965,0.007333,0.000667
0.923848,0.082766,0.085516,0.072255,0.007333,0.000667
0.925852,0.077956,0.081556,0.070652,0.007333,0.000667
0.927856,0.074216,0.073896,0.067582,0.007333,0.000667
0.92986,0.070947,0.073495,0.065979,0.007333,0.000667
0.931864,0.067293,0.072934,0.064535,0.007034,0.000667
0.933868,0.064799,0.069664,0.061598,0.006667,0.000667
0.935872,0.062974,0.065215,0.059462,0.006667,0.000667
0.937876,0.061729,0.061593,0.05583,0.006667,0.000667
0.93988,0.060525,0.06009,0.053924,0.006667,0.000667
0.941884,0.059087,0.06,0.051305,0.005725,0.000667
0.943888,0.057335,0.059084,0.049593,0.005333,0.000626
0.945892,0.05493,0.057777,0.048925,0.005333,0.000559
0.947896,0.053298,0.056975,0.047789,0.005333,0.000492
0.9499,0.052152,0.055639,0.046357,0.005333,0.000426
0.951904,0.050192,0.053969,0.045191,0.005333,0.000359
0.953908,0.04719,0.050851,0.04469,0.005333,0.000292
0.955912,0.046689,0.049902,0.042755,0.005333,0.000225
0.957916,0.045709,0.048168,0.040751,0.005333,0.000158
0.95992,0.04408,0.046249,0.038329,0.005333,0.000092
0.961924,0.042743,0.04494,0.036076,0.004914,0.000025
0.963928,0.040424,0.043604,0.036,0.004667,0
0.965932,0.036273,0.042068,0.033424,0.004667,0
0.967936,0.035699,0.039763,0.031032,0.004021,0
0.96994,0.034697,0.038242,0.03003,0.004,0
0.971944,0.032084,0.037361,0.027815,0.004,0
0.973948,0.029403,0.035039,0.027013,0.003744,0
0.975952,0.029333,0.033072,0.02543,0.003343,0
0.977956,0.027377,0.029422,0.023355,0.001377,0
0.97996,0.022687,0.024363,0.017333,0.00101,0
0.981964,0.018847,0.016397,0.016072,0.000667,0
0.983968,0.016699,0.015365,0.012455,0.000667,0
0.985972,0.015333,0.011361,0.010723,0.000667,0
0.987976,0.012691,0.01,0.009357,0.000667,0
0.98998,0.010667,0.007393,0.00802,0.000667,0
0.991984,0.010008,0.006016,0.005349,0.000667,0
0.993988,0.002448,0.001564,0.001333,0,0
0.995992,0.002,0.000667,0.001333,0,0
0.997996,0.000675,0,0.000667,0,0
1,0,0,0,0,0

==> Data/auc_data.csv <==
x_val,auc_Ne_1,auc_Ne_5,auc_Ne_20,auc_Ne_50
1.0,0.21976500000000003,0.0400665,0.0021700000000000053,0.002789999999999959
2.0,0.229645,0.05065999999999995,0.0015049999999999786,0.002495000000000025
5.0,0.23628000000000005,0.06750999999999995,0.0017650000000000166,0.004534999999999956
10.0,0.24834500000000004,0.074855,0.003314999999999957,0.009824999999999973
20.0,0.26119000000000003,0.08009999999999995,0.008724999999999983,0.019455
50.0,0.30528500000000003,0.12831000000000004,0.03854500000000005,0.04877500000000001
100.0,0.35448,0.191855,0.08565999999999996,0.09791499999999997
1000.0,0.465885,0.39178,0.332545,0.32863
10000.0,0.49116000000000004,0.46951,0.453975,0.442995


==> Data/auc_data_2.csv <==
x_val,auc_s2Bob_1.0e-04,auc_s2Bob_1.0e-03,auc_s2Bob_1.0e-02,auc_s2Bob_1.0e-01,auc_s2Bob_1.0e+00,auc_s2Bob_5.0e+00
1.0,0.002295000000000047,0.0023300000000000542,0.0019249999999999545,0.003970000000000029,0.07653500000000002,0.25648000000000004
2.0,0.0014450000000000296,0.001214999999999966,0.0012400000000000189,0.00387000000000004,0.08082500000000004,0.26429499999999995
5.0,0.001674999999999982,0.001715000000000022,0.0017300000000000093,0.004550000000000054,0.08842000000000005,0.275535
10.0,0.0032999999999999696,0.0032600000000000406,0.0035849999999999493,0.007800000000000029,0.10524500000000003,0.28573499999999996
20.0,0.008844999999999992,0.009075000000000055,0.009639999999999982,0.016545000000000032,0.12995999999999996,0.306805
50.0,0.038614999999999955,0.03885499999999997,0.03876000000000002,0.05437499999999995,0.19515499999999997,0.346325
100.0,0.08311500000000005,0.08686499999999997,0.09057499999999996,0.12034,0.27488,0.38783
1000.0,0.33011500000000005,0.331545,0.34616,0.40788,0.46872499999999995,0.48521000000000003
10000.0,0.44960500000000003,0.448495,0.467475,0.48801000000000005,0.50013,0.49614499999999995


==> Data/fingerprints_magnitude.csv <==
subcarrier,magnitude_rx1,magnitude_rx2
-26,0.000979926882894041,0.0006429634540424858
-25,0.0012836883890869986,0.0007173552079175824
-24,0.0011494140337812771,0.0008666843407505404
-23,0.0005106054119331831,0.0009014895611858772
-22,0.00045539080420777065,0.000924814127081633
-21,0.0009455755313872016,0.0008746209076003971
-20,0.0013398518576759394,0.0008269506205177492
-19,0.001234059933348277,0.0002645820613771431
-18,0.002279082203855982,0.0004152914107668723
-17,0.0004196991778295468,0.0005063891284333773
-16,0.0019197240608173985,0.0005563867876360362
-15,0.0012220877925492978,0.0004432602308595125
-14,0.0017035704420211863,0.0004417641228741136
-13,0.003237182092705154,0.0005558025443272351
-12,0.002391854834752549,0.0002412709363408393
-11,0.0040983145528014344,0.0004922077683989771
-10,0.003470724445373714,0.00033046325773536
-9,0.001575065988168563,0.001168992443391764
-8,0.0008390381382807149,0.00158951804183761
-7,0.000522917198032747,0.002030480657529933
-6,0.0006743499524963191,0.0018150324076962232
-5,0.0024415954265163673,0.000434546637776469
-4,0.002271883312436445,0.001046601628938634
-3,0.0017644030192015899,0.0008383055395360811
-2,0.0016134567653097792,0.0014408324964552263
-1,0.0008861448920718187,0.0009442157233261416
1,0.0011110763129726555,0.001316414608850853
2,0.002268486078711069,0.00248092972934463
3,0.0041279868905443025,0.006169138353102929
4,0.00572192425465378,0.00965993298592848
5,0.0037874186412578817,0.004774733958731628
6,0.00387586628532756,0.004304653866279639
7,0.0029225909105233365,0.0071638196026888494
8,0.006438778553672725,0.009352947784541652
9,0.0040975251765851,0.004406467838303517
10,0.00752528438798075,0.003088925230966173
11,0.0037204488939191972,0.0031724282322121026
12,0.0012154388748596156,0.0025278766248481477
13,0.0023717390817040206,0.0014309988166993563
14,0.0022200749417416845,0.0023411579801543765
15,0.0009705826345275907,0.00518036490038639
16,0.0012020481163053703,0.009309652899000553
17,0.002169174729526858,0.005353776974506268
18,0.0004374259055171063,0.005671777576555949
19,0.000917080179362216,0.011174220964800757
20,0.0005425189446770768,0.006834363470065066
21,0.0012006524004581135,0.0032360560791534427
22,0.001386960422163464,0.003908793958294675
23,0.001491432781911257,0.001729063917711877
24,0.001278266408691684,0.0015473387503268576
25,0.001260538310684177,0.0019589209624094658
26,0.0009561812292660729,0.0010348964025929319


==> Data/fingerprints_phase.csv <==
subcarrier,phase_deg_rx1,phase_deg_rx2
-26,-4.316290969223686,-2.4281963638635298
-25,12.217375707865324,-17.949575774902737
-24,24.420717146205703,1.8210132839119673
-23,64.55385709332904,2.04669809644042
-22,90.51804765146625,4.465206994128482
-21,-111.44806057865136,1.2884917448431255
-20,-54.78917789138963,-6.321871236014945
-19,-45.7385786555794,1.1569275210308252
-18,-27.58816734150601,2.946008400686469
-17,8.039676372486134,3.0688021156581584
-16,-4.105481260127831,5.537732165979994
-15,10.446159828007064,2.418816655488285
-14,-0.8887605967957358,1.1106178372776954
-13,71.1731679676373,8.2735191817458
-12,46.583526122989824,-18.080031860299652
-11,78.94433828304793,2.2839520055028517
-10,174.42823814731943,-5.222865346090418
-9,19.619466891152204,-49.72756492002609
-8,9.592425889325378,-126.61169657016994
-7,-54.33391375649315,-29.506388128082516
-6,52.161765108246165,39.13029082518203
-5,-30.16810142647724,138.9686180327655
-4,27.29625343472826,119.38201280579598
-3,-18.202875851309464,-56.429372563271954
-2,17.458987702526063,-0.5750708372479606
-1,57.28274020899582,50.72998080440506
1,-62.68663003110313,-57.713481565571556
2,-13.828660436358202,-5.73077882948849
3,44.56154636006607,65.93952696553558
4,-18.79840490188619,11.403229700322967
5,47.27782548415474,70.88035095674796
6,120.26436765599244,159.1103042448076
7,-45.79574387129875,-136.55291268973968
8,100.44944437571102,-157.42200701952834
9,-166.95734052889313,-113.28926894172733
10,-32.18239924863309,-46.411888201695916
11,51.285650278412255,3.4760569982457628
12,78.4119736295507,47.0349518363583
13,142.947825202984,129.78515224396446
14,-78.98673628059224,-111.15591696855763
15,-3.106899699253921,-53.599118567027894
16,-69.798030604859,-67.35350768911235
17,15.276736216057149,-19.666142000013355
18,27.457978671236564,44.07063986646516
19,9.699593259327113,122.16521305500284
20,-107.27301703971942,67.86847960904278
21,-41.54439218939418,125.77193704805491
22,-28.414462087084125,-159.88858250630702
23,-28.093351317687247,-146.4189930183281
24,-2.1144127964037938,-63.948441713655434
25,17.84985289873535,-43.4952057236447
26,5.360700123184914,2.2836962607927664


==> Data/imhof_auc_data.csv <==
x,auc_Ne_1,auc_Ne_5,auc_Ne_20,auc_Ne_50
1.0000000000,0.2209608308,0.0412523394,0.0020822937,0.0027381012
1.0186289902,0.2212086933,0.0414953714,0.0020638668,0.0027279694
1.0376050198,0.2214616786,0.0417427449,0.0020449960,0.0027178311
1.0569345536,0.2217196812,0.0419944434,0.0020256960,0.0027076958
1.0766241770,0.2219825735,0.0422504411,0.0020059842,0.0026975740
1.0966805983,0.2222502038,0.0425107023,0.0019858809,0.0026874766
1.1171106505,0.2225223947,0.0427751808,0.0019654095,0.0026774155
1.1379212939,0.2227989404,0.0430438185,0.0019445967,0.0026674035
1.1591196186,0.2230796051,0.0433165446,0.0019234730,0.0026574541
1.1807128467,0.2233641198,0.0435932747,0.0019020728,0.0026475819
1.2027083348,0.2236521803,0.0438739096,0.0018804349,0.0026378024
1.2251135766,0.2239434439,0.0441583342,0.0018586025,0.0026281323
1.2479362055,0.2242375268,0.0444464161,0.0018366238,0.0026185892
1.2711839969,0.2245340007,0.0447380044,0.0018145527,0.0026091921
1.2948648711,0.2248323895,0.0450329279,0.0017924484,0.0025999612
1.3189868962,0.2251321654,0.0453309942,0.0017703766,0.0025909180
1.3435582902,0.2254327456,0.0456319877,0.0017484096,0.0025820854
1.3685874245,0.2257334875,0.0459356676,0.0017266269,0.0025734878
1.3940828263,0.2260336847,0.0462417666,0.0017051156,0.0025651513
1.4200531817,0.2263325622,0.0465499886,0.0016839712,0.0025571035
1.4465073385,0.2266292717,0.0468600067,0.0016632980,0.0025493739
1.4734543096,0.2269228855,0.0471714607,0.0016432098,0.0025419938
1.5009032756,0.2272123916,0.0474839553,0.0016238308,0.0025349965
1.5288635881,0.2274966875,0.0477970570,0.0016052957,0.0025284173
1.5573447729,0.2277745734,0.0481102915,0.0015877515,0.0025222940
1.5863565335,0.2280447458,0.0484231411,0.0015713571,0.0025166664
1.6159087539,0.2283057898,0.0487350415,0.0015562853,0.0025115771
1.6460115023,0.2285561720,0.0490453784,0.0015427230,0.0025070710
1.6766750345,0.2287942314,0.0493534843,0.0015308725,0.0025031961
1.7079097974,0.2290181712,0.0496586346,0.0015209526,0.0025000031
1.7397264323,0.2292260494,0.0499600437,0.0015131994,0.0024975459
1.7721357791,0.2294157689,0.0502568612,0.0015078680,0.0024958816
1.8051488792,0.2295850666,0.0505481670,0.0015052333,0.0024950710
1.8387769801,0.2297359188,0.0508350943,0.0015050223,0.0024952092
1.8730315385,0.2298843384,0.0511254823,0.0015051574,0.0024964753
1.9079242248,0.2300319891,0.0514201747,0.0015054196,0.0024989267
1.9434669265,0.2301787980,0.0517191695,0.0015058141,0.0025026079
1.9796717530,0.2303246930,0.0520224592,0.0015063464,0.0025075640
2.0165510387,0.2304696028,0.0523300305,0.0015070222,0.0025138403
2.0541173484,0.2306134577,0.0526418638,0.0015078470,0.0025214827
2.0923834804,0.2307561894,0.0529579325,0.0015088268,0.0025305371
2.1313624718,0.2308977321,0.0532782028,0.0015099672,0.0025410495
2.1710676025,0.2310380226,0.0536026330,0.0015112744,0.0025530661
2.2115123997,0.2311770009,0.0539311726,0.0015127544,0.0025666329
2.2527106426,0.2313146106,0.0542637624,0.0015144134,0.0025817957
2.2946763672,0.2314507997,0.0546003330,0.0015162575,0.0025985997
2.3374238709,0.2315855213,0.0549408046,0.0015182931,0.0026170898
2.3809677174,0.2317187341,0.0552850862,0.0015205265,0.0026373101
2.4253227418,0.2318504034,0.0556330744,0.0015229641,0.0026593036
2.4705040555,0.2319805017,0.0559846532,0.0015256123,0.0026831125
2.5165270514,0.2321090098,0.0563396924,0.0015284775,0.0027087773
2.5634074093,0.2322359177,0.0566980472,0.0015315662,0.0027363372
2.6111611009,0.2323612257,0.0570595567,0.0015348849,0.0027658293
2.6598043956,0.2324849454,0.0574240432,0.0015384399,0.0027972885
2.7093538657,0.2326071012,0.0577913108,0.0015422375,0.0028307476
2.7598263925,0.2327277312,0.0581611442,0.0015462841,0.0028662361
2.8112391714,0.2328468891,0.0585333075,0.0015505858,0.0029037806
2.8636097185,0.2329646454,0.0589075426,0.0015551487,0.0029434041
2.9169558760,0.2330810890,0.0592835680,0.0015599787,0.0029851255
2.9712958186,0.2331963293,0.0596610771,0.0015650816,0.0030289593
3.0266480594,0.2333104978,0.0600397364,0.0015704629,0.0030749149
3.0830314566,0.2334237502,0.0604191840,0.0015761278,0.0031229965
3.1404652195,0.2335362687,0.0607990275,0.0015820813,0.0031732018
3.1989689154,0.2336482642,0.0611788423,0.0015883282,0.0032255221
3.2585624762,0.2337599787,0.0615581692,0.0015948727,0.0032799414
3.3192662047,0.2338716883,0.0619365122,0.0016017187,0.0033364353
3.3811007825,0.2339837059,0.0623133364,0.0016088695,0.0033949708
3.4440872760,0.2340963842,0.0626880654,0.0016163282,0.0034555051
3.5082471442,0.2342101191,0.0630600783,0.0016240968,0.0035179851
3.5736022461,0.2343253532,0.0634287074,0.0016321772,0.0035823458
3.6401748474,0.2344425796,0.0637932348,0.0016405700,0.0036485102
3.7079876292,0.2345623457,0.0641528895,0.0016492756,0.0037163871
3.7770636945,0.2346852580,0.0645068440,0.0016582929,0.0037858711
3.8474265773,0.2348119861,0.0648542107,0.0016676203,0.0038568405
3.9191002494,0.2349432681,0.0651940379,0.0016772550,0.0039291564
3.9921091297,0.2350799154,0.0655253063,0.0016871928,0.0040026610
4.0664780918,0.2352228188,0.0658469244,0.0016974285,0.0040771764
4.1422324725,0.2353729540,0.0661577242,0.0017079554,0.0041525026
4.2193980808,0.2355313881,0.0664564563,0.0017187653,0.0042284163
4.2980012065,0.2356992868,0.0667417851,0.0017298483,0.0043046684
4.3780686290,0.2358779208,0.0670122831,0.0017411926,0.0043809824
4.4596276268,0.2360686745,0.0672664257,0.0017527847,0.0044570523
4.5427059864,0.2362730534,0.0675025849,0.0017646088,0.0045325402
4.6273320119,0.2364885588,0.0677284001,0.0017771187,0.0046090952
4.7135345348,0.2367111530,0.0679538220,0.0017908687,0.0046889214
4.8013429237,0.2369409126,0.0681787498,0.0018058976,0.0047720906
4.8907870941,0.2371779087,0.0684030704,0.0018222437,0.0048586707
4.9818975192,0.2374222013,0.0686266689,0.0018399450,0.0049487271
5.0747052395,0.2376738382,0.0688494284,0.0018590396,0.0050423228
5.1692418739,0.2379328535,0.0690712308,0.0018795651,0.0051395179
5.2655396303,0.2381992665,0.0692919568,0.0019015585,0.0052403688
5.3636313167,0.2384730797,0.0695114863,0.0019250563,0.0053449282
5.4635503522,0.2387542772,0.0697296983,0.0019500943,0.0054532444
5.5653307784,0.2390428235,0.0699464721,0.0019767072,0.0055653605
5.6690072712,0.2393386608,0.0701616867,0.0020049286,0.0056813142
5.7746151524,0.2396417074,0.0703752222,0.0020347909,0.0058011368
5.8821904017,0.2399518555,0.0705869595,0.0020663246,0.0059248528
5.9917696693,0.2402689687,0.0707967814,0.0020995589,0.0060524789
6.1033902880,0.2405928795,0.0710045728,0.0021345204,0.0061840232
6.2170902862,0.2409233867,0.0712102216,0.0021712337,0.0063194846
6.3329084005,0.2412602524,0.0714136192,0.0022097208,0.0064588514
6.4508840893,0.2416031992,0.0716146616,0.0022500004,0.0066021009
6.5710575460,0.2419519062,0.0718132497,0.0022920883,0.0067491977
6.6934697130,0.2423060063,0.0720092907,0.0023359962,0.0069000929
6.8181622949,0.2426650818,0.0722026988,0.0023817321,0.0070547228
6.9451777738,0.2430286609,0.0723933964,0.0024292991,0.0072130074
7.0745594228,0.2433962127,0.0725813152,0.0024786955,0.0073748492
7.2063513213,0.2437671434,0.0727663975,0.0025299141,0.0075401316
7.3405983698,0.2441407907,0.0729485973,0.0025829414,0.0077087172
7.4773463052,0.2445164188,0.0731278823,0.0026377576,0.0078804461
7.6166417166,0.2448932132,0.0733042350,0.0026943352,0.0080551340
7.7585320608,0.2452702738,0.0734776545,0.0027526391,0.0082325700
7.9030656789,0.2456466097,0.0736481585,0.0028126255,0.0084125150
8.0502918123,0.2460211314,0.0738157850,0.0028742409,0.0085946989
8.2002606199,0.2463926442,0.0739805950,0.0029374218,0.0087788183
8.3530231950,0.2467598401,0.0741426739,0.0030020933,0.0089645339
8.5086315826,0.2471212900,0.0743021349,0.0030681686,0.0091514677
8.6671387974,0.2474754345,0.0744591210,0.0031355476,0.0093392002
8.8285988415,0.2478205749,0.0746138081,0.0032041162,0.0095272669
8.9930667232,0.2481548632,0.0747664080,0.0032737446,0.0097151552
9.1605984754,0.2484774625,0.0749170894,0.0033444416,0.0099026352
9.3312511751,0.2487970910,0.0750653068,0.0034174746,0.0100922238
9.5050829622,0.2491159251,0.0752108652,0.0034932263,0.0102846011
9.6821530600,0.2494339215,0.0753537252,0.0035717850,0.0104798157
9.8625217949,0.2497510476,0.0754938592,0.0036532409,0.0106779180
10.0462506172,0.2500672833,0.0756312530,0.0037376868,0.0108789609
10.2334021219,0.2503826223,0.0757659069,0.0038252177,0.0110829997
10.4240400702,0.2506970737,0.0758978376,0.0039159308,0.0112900925
10.6182294110,0.2510106637,0.0760270800,0.0040099259,0.0115003003
10.8160363031,0.2513234374,0.0761536886,0.0041073049,0.0117136869
11.0175281379,0.2516354613,0.0762777403,0.0042081722,0.0119303200
11.2227735621,0.2519468246,0.0763993357,0.0043126346,0.0121502704
11.4318425013,0.2522576424,0.0765186021,0.0044208012,0.0123736130
11.6448061837,0.2525680577,0.0766356956,0.0045327833,0.0126004270
11.8617371645,0.2528782441,0.0767508038,0.0046486947,0.0128307958
12.0827093504,0.2531884090,0.0768641491,0.0047686514,0.0130648078
12.3077980251,0.2534987965,0.0769759912,0.0048927718,0.0133025566
12.5370798744,0.2538096908,0.0770866307,0.0050211764,0.0135441412
12.7706330131,0.2541214196,0.0771964128,0.0051539878,0.0137896667
13.0085370109,0.2544343584,0.0773057306,0.0052913309,0.0140392446
13.2508729200,0.2547489341,0.0774150297,0.0054333326,0.0142929931
13.4977233023,0.2550656296,0.0775248122,0.0055801218,0.0145510380
13.7491722581,0.2553849886,0.0776356415,0.0057318291,0.0148135129
14.0053054539,0.2557076208,0.0777481473,0.0058885870,0.0150805598
14.2662101526,0.2560342068,0.0778630306,0.0060505298,0.0153523300
14.5319752424,0.2563655044,0.0779810700,0.0062177931,0.0156289842
14.8026912674,0.2567023546,0.0781031271,0.0063905140,0.0159106940
15.0784504586,0.2570456881,0.0782301534,0.0065688308,0.0161976416
15.3593467651,0.2573965326,0.0783631970,0.0067528827,0.0164900217
15.6454758862,0.2577560202,0.0785034103,0.0069428099,0.0167880415
15.9369353038,0.2581253953,0.0786520576,0.0071387530,0.0170919218
16.2338243161,0.2585060238,0.0788105235,0.0073408532,0.0174018984
16.5362440709,0.2588994015,0.0789803221,0.0075492515,0.0177182226
16.8442976004,0.2593071647,0.0791631065,0.0077640888,0.0180411624
17.1580898561,0.2597311000,0.0793606787,0.0079855053,0.0183710039
17.4777277446,0.2601731558,0.0795750012,0.0082136405,0.0187080521
17.8033201643,0.2606354544,0.0798082078,0.0084486323,0.0190526329
18.1349780420,0.2611203041,0.0800626163,0.0086906170,0.0194050937
18.4728143710,0.2616256546,0.0803399505,0.0089410618,0.0197651962
18.8169442497,0.2621451446,0.0806404081,0.0092024359,0.0201321564
19.1674849206,0.2626789528,0.0809646888,0.0094750847,0.0205060894
19.5245558102,0.2632273690,0.0813135087,0.0097593212,0.0208871278
19.8882785699,0.2637906807,0.0816875836,0.0100554605,0.0212754068
20.2587771174,0.2643691721,0.0820876278,0.0103638190,0.0216710640
20.6361776786,0.2649631234,0.0825143515,0.0106847135,0.0220742396
21.0206088313,0.2655728096,0.0829684591,0.0110184612,0.0224850764
21.4122015482,0.2661984997,0.0834506465,0.0113653782,0.0229037196
21.8110892419,0.2668404555,0.0839615983,0.0117257793,0.0233303171
22.2174078106,0.2674989300,0.0845019856,0.0120999767,0.0237650196
22.6312956840,0.2681741666,0.0850724619,0.0124882792,0.0242079803
23.0528938705,0.2688663973,0.0856736605,0.0128909909,0.0246593554
23.4823460055,0.2695758412,0.0863061905,0.0133084106,0.0251193036
23.9197984002,0.2703027029,0.0869706325,0.0137408298,0.0255879865
24.3654000913,0.2710471703,0.0876675350,0.0141885319,0.0260655686
24.8193028919,0.2718094133,0.0883974088,0.0146517902,0.0265522172
25.2816614433,0.2725895810,0.0891607227,0.0151308669,0.0270481026
25.7526332677,0.2733877999,0.0899578974,0.0156260108,0.0275533979
26.2323788216,0.2742041712,0.0907893001,0.0161374557,0.0280682793
26.7210615508,0.2750387682,0.0916552378,0.0166654182,0.0285929259
27.2188479458,0.2758916335,0.0925559502,0.0172100955,0.0291275198
27.7259075986,0.2767627760,0.0934916030,0.0177716632,0.0296722461
28.2424132608,0.2776521676,0.0944622791,0.0183502726,0.0302272933
28.7685409019,0.2785597397,0.0954679704,0.0189460479,0.0307928525
29.3044697697,0.2794853795,0.0965085688,0.0195590831,0.0313691183
29.8503824512,0.2804289259,0.0975838559,0.0201894391,0.0319562881
30.4064649347,0.2813901654,0.0986934923,0.0208371402,0.0325545628
30.9729066733,0.2823688272,0.0998370066,0.0215021700,0.0331641461
31.5499006496,0.2833645786,0.1010137827,0.0221844680,0.0337852451
32.1376434410,0.2843770195,0.1022230470,0.0228839250,0.0344180699
32.7363352872,0.2854056769,0.1034638542,0.0236003784,0.0350628339
33.3461801579,0.2864499989,0.1047350719,0.0243336077,0.0357197535
33.9673858227,0.2875093482,0.1060353650,0.0250833288,0.0363890484
34.6001639219,0.2885829953,0.1073631779,0.0258491888,0.0370709413
35.2447300380,0.2896701111,0.1087167164,0.0266307595,0.0377656581
35.9013037701,0.2907697593,0.1100939275,0.0274275314,0.0384734280
36.5701088078,0.2918808876,0.1114924788,0.0282389064,0.0391944828
37.2513730080,0.2930023194,0.1129097351,0.0290641907,0.0399290577
37.9453284724,0.2941327438,0.1143427349,0.0299025866,0.0406773908
38.6522116263,0.2952707058,0.1157881644,0.0307531845,0.0414397232
39.3722632996,0.2964145952,0.1172423298,0.0316149533,0.0422162987
40.1057288086,0.2975626353,0.1187011277,0.0324867313,0.0430073642
40.8528580393,0.2987128708,0.1201600143,0.0333672154,0.0438131691
41.6139055332,0.2998631542,0.1216139712,0.0342549506,0.0446339657
42.3891305734,0.3010111326,0.1230574701,0.0351483179,0.0454700086
43.1787972733,0.3021542321,0.1244844343,0.0360455220,0.0463215551
43.9831746665,0.3032896426,0.1258881984,0.0369445777,0.0471888648
44.8025367983,0.3044143010,0.1272614647,0.0378432959,0.0480721995
45.6371628192,0.3055259746,0.1285982900,0.0387400808,0.0489722263
46.4873370802,0.3066532610,0.1299500041,0.0396561120,0.0499006703
47.3533492292,0.3078100129,0.1313421702,0.0406018557,0.0508630330
48.2354943100,0.3089960672,0.1327747719,0.0415774733,0.0518595196
49.1340728630,0.3102111719,0.1342476869,0.0425830648,0.0528902633
50.0493910270,0.3114549786,0.1357606770,0.0436186627,0.0539553177
50.9817606442,0.3127270331,0.1373133767,0.0446842252,0.0550546483
51.9314993659,0.3140267667,0.1389052817,0.0457796287,0.0561881243
52.8989307610,0.3153534851,0.1405357358,0.0469046599,0.0573555083
53.8843844261,0.3167063588,0.1422039175,0.0480590078,0.0585564472
54.8881960979,0.3180844106,0.1439088256,0.0492422539,0.0597904604
55.9107077676,0.3194865035,0.1456492632,0.0504538629,0.0610569288
56.9522677971,0.3209113279,0.1474238213,0.0516931723,0.0623550819
58.0132310383,0.3223573867,0.1492308608,0.0529593810,0.0636839846
59.0939589534,0.3238229810,0.1510684931,0.0542515376,0.0650425230
60.1948197383,0.3253061933,0.1529345604,0.0555685274,0.0664293888
61.3161884480,0.3268048707,0.1548266129,0.0569090590,0.0678430630
62.4584471244,0.3283166064,0.1567418863,0.0582716491,0.0692817984
63.6219849266,0.3298387199,0.1586772763,0.0596546075,0.0707436007
64.8071982631,0.3313682362,0.1606293120,0.0610560201,0.0722262086
66.0144909273,0.3329018636,0.1625941280,0.0624737310,0.0737270721
67.2442742348,0.3344359694,0.1645674332,0.0639053234,0.0752433300
68.4969671636,0.3359665551,0.1665444793,0.0653480994,0.0767717849
69.7729964967,0.3374892286,0.1685200256,0.0667990581,0.0783088775
71.0727969677,0.3389991761,0.1704883026,0.0682548725,0.0798506587
72.3968114091,0.3404911307,0.1724429725,0.0697118645,0.0813927595
73.7454909026,0.3419593398,0.1743770874,0.0711659791,0.0829303596
75.1192949332,0.3433975304,0.1762830448,0.0726127554,0.0844581534
76.5186915457,0.3447988716,0.1781525399,0.0740472972,0.0859703141
77.9441575040,0.3461559353,0.1799765152,0.0754642411,0.0874604548
79.3961784538,0.3474606539,0.1817451064,0.0768577218,0.0889215880
80.8752490877,0.3487042754,0.1834475850,0.0782213362,0.0903460815
82.3818733140,0.3498773157,0.1850722974,0.0795481047,0.0917256121
83.9165644283,0.3509695080,0.1866065995,0.0808304301,0.0930511159
85.4798452884,0.3519697485,0.1880367880,0.0820600533,0.0943127355
87.0722484924,0.3528660392,0.1893480260,0.0832280071,0.0954997639
88.6943165601,0.3536454265,0.1905242653,0.0843245663,0.0966005844
90.3466021181,0.3542939367,0.1915481625,0.0853391946,0.0976026072
92.0296680876,0.3548323988,0.1924441657,0.0862859656,0.0985220211
93.7440878766,0.3553701886,0.1933435149,0.0872421709,0.0994491044
95.4904455752,0.3559163072,0.1942570827,0.0882143403,0.1003914385
97.2693361543,0.3564708486,0.1951850416,0.0892027013,0.1013492323
99.0813656686,0.3570339066,0.1961275640,0.0902074832,0.1023226956
100.9271514631,0.3576055745,0.1970848224,0.0912289164,0.1033120394
102.8073223831,0.3581859448,0.1980569886,0.0922672330,0.1043174755
104.7225189888,0.3587751095,0.1990442343,0.0933226666,0.1053392166
106.6733937735,0.3593731600,0.2000467302,0.0943954519,0.1063774762
108.6606113855,0.3599801865,0.2010646468,0.0954858246,0.1074324683
110.6848488549,0.3605962787,0.2020981532,0.0965940219,0.1085044074
112.7467958245,0.3612215248,0.2031474179,0.0977202816,0.1095935084
114.8471547840,0.3618560122,0.2042126079,0.0988648426,0.1106999868
116.9866413101,0.3624998269,0.2052938892,0.1000279445,0.1118240577
119.1659843099,0.3631530534,0.2063914258,0.1012098274,0.1129659367
121.3859262691,0.3638157748,0.2075053804,0.1024107320,0.1141258389
123.6472235054,0.3644880725,0.2086359136,0.1036308993,0.1153039793
125.9506464258,0.3651700262,0.2097831839,0.1048705705,0.1165005724
128.2969797894,0.3658617136,0.2109473474,0.1061299868,0.1177158319
130.6870229743,0.3665632104,0.2121285579,0.1074093893,0.1189499711
133.1215902504,0.3672745900,0.2133269662,0.1087090188,0.1202032018
135.6015110566,0.3679959235,0.2145427202,0.1100291154,0.1214757349
138.1276302832,0.3687272793,0.2157759644,0.1113699187,0.1227677798
140.7008085603,0.3694687233,0.2170268399,0.1127316674,0.1240795442
143.3219225504,0.3702203183,0.2182954841,0.1141145988,0.1254112341
145.9918652474,0.3709821242,0.2195820300,0.1155189490,0.1267630533
148.7115462809,0.3717541976,0.2208866065,0.1169449525,0.1281352031
151.4818922258,0.3725365916,0.2222093378,0.1183928418,0.1295278823
154.3038469184,0.3733293554,0.2235503430,0.1198628473,0.1309412867
157.1783717773,0.3741325348,0.2249097359,0.1213551970,0.1323756090
160.1064461318,0.3749461711,0.2262876248,0.1228701159,0.1338310383
163.0890675549,0.3757703014,0.2276841116,0.1244078263,0.1353077598
166.1272522034,0.3766049582,0.2290992922,0.1259685468,0.1368059545
169.2220351641,0.3774501692,0.2305332555,0.1275524922,0.1383257990
172.3744708064,0.3783059570,0.2319860832,0.1291598735,0.1398674648
175.5856331414,0.3791723390,0.2334578496,0.1307908968,0.1414311182
178.8566161883,0.3800493268,0.2349486207,0.1324457634,0.1430169199
182.1885343465,0.3809369262,0.2364584543,0.1341246694,0.1446250241
185.5825227756,0.3818351369,0.2379873991,0.1358278048,0.1462555788
189.0397377819,0.3827439520,0.2395354944,0.1375553536,0.1479087247
192.5613572129,0.3836633578,0.2411027697,0.1393074928,0.1495845950
196.1485808579,0.3845933338,0.2426892439,0.1410843922,0.1512833151
199.8026308573,0.3855338516,0.2442949252,0.1428862137,0.1530050015
203.5247521184,0.3864848755,0.2459198100,0.1447131110,0.1547497618
207.3162127401,0.3874463614,0.2475638830,0.1465652285,0.1565176937
211.1783044448,0.3884182568,0.2492271160,0.1484427012,0.1583088849
215.1123430182,0.3894005005,0.2509094675,0.1503456537,0.1601234119
219.1196687578,0.3903930218,0.2526108824,0.1522741996,0.1619613397
223.2016469295,0.3913957408,0.2543312907,0.1542284411,0.1638227212
227.3596682328,0.3924085672,0.2560706077,0.1562084675,0.1657075960
231.5951492743,0.3934314007,0.2578287324,0.1582143554,0.1676159903
235.9095330509,0.3944641297,0.2596055473,0.1602461669,0.1695479156
240.3042894407,0.3955066319,0.2614009179,0.1623039496,0.1715033684
244.7809157044,0.3965587727,0.2632146912,0.1643877350,0.1734823287
249.3409369952,0.3976204060,0.2650466957,0.1664975381,0.1754847598
253.9859068781,0.3986913726,0.2668967402,0.1686333561,0.1775106069
258.7174078596,0.3997715004,0.2687646129,0.1707951675,0.1795597964
263.5370519267,0.4008606037,0.2706500809,0.1729829309,0.1816322351
268.4464810962,0.4019584830,0.2725528891,0.1751965842,0.1837278086
273.4473679738,0.4030649239,0.2744727593,0.1774360429,0.1858463807
278.5414163242,0.4041796972,0.2764093896,0.1797011994,0.1879877924
283.7303616516,0.4053025580,0.2783624528,0.1819919216,0.1901518601
289.0159717910,0.4064332454,0.2803315964,0.1843080512,0.1923383751
294.4000475100,0.4075714817,0.2823164406,0.1866494028,0.1945471022
299.8844231231,0.4087169723,0.2843165781,0.1890157622,0.1967777779
305.4709671160,0.4098694047,0.2863315727,0.1914068847,0.1990301097
311.1615827824,0.4110284481,0.2883609584,0.1938224942,0.2013037744
316.9582088726,0.4121937530,0.2904042380,0.1962622805,0.2035984167
322.8628202537,0.4133649505,0.2924608825,0.1987258986,0.2059136476
328.8774285826,0.4145416516,0.2945303296,0.2012129662,0.2082490430
335.0040829913,0.4157234469,0.2966119830,0.2037230621,0.2106041419
341.2448707853,0.4169099058,0.2987052105,0.2062557243,0.2129784449
347.6019181542,0.4181005763,0.3008093437,0.2088104477,0.2153714121
354.0773908965,0.4192949837,0.3029236763,0.2113866822,0.2177824619
360.6734951574,0.4204926309,0.3050474629,0.2139838302,0.2202109684
367.3924781802,0.4216929973,0.3071799178,0.2166012447,0.2226562598
374.2366290722,0.4228955384,0.3093202142,0.2192382265,0.2251176166
381.2082795844,0.4240996851,0.3114674822,0.2218940217,0.2275942687
388.3098049060,0.4253048434,0.3136208081,0.2245678191,0.2300853943
395.5436244735,0.4265103939,0.3157792329,0.2272587477,0.2325901167
402.9122027951,0.4277156910,0.3179417512,0.2299658734,0.2351075024
410.4180502905,0.4289200626,0.3201073097,0.2326881962,0.2376365584
418.0637241456,0.4301228096,0.3222748060,0.2354246471,0.2401762302
425.8518291843,0.4313232056,0.3244430873,0.2381740848,0.2427253984
433.7850187559,0.4325204963,0.3266109494,0.2409352923,0.2452828766
441.8659956386,0.4337138991,0.3287771349,0.2437069732,0.2478474084
450.0975129608,0.4349026030,0.3309403323,0.2464877485,0.2504176643
458.4823751389,0.4360857679,0.3330991748,0.2492761518,0.2529922389
467.0234388327,0.4372625248,0.3352522390,0.2520706264,0.2555696478
475.7236139188,0.4384319752,0.3373980434,0.2548695203,0.2581483241
484.5858644816,0.4395931913,0.3395350479,0.2576710820,0.2607266154
493.6132098238,0.4407452157,0.3416616520,0.2604734561,0.2633027799
502.8087254942,0.4418870612,0.3437761942,0.2632746786,0.2658749832
512.1755443364,0.4430177113,0.3458769506,0.2660726714,0.2684412946
521.7168575554,0.4441361202,0.3479621342,0.2688652380,0.2709996827
531.4359158053,0.4452412127,0.3500298939,0.2716500573,0.2735480123
541.3360302965,0.4463318851,0.3520783138,0.2744246784,0.2760840393
551.4205739240,0.4474070050,0.3541054120,0.2771865146,0.2786054073
561.6929824164,0.4484654125,0.3561091407,0.2799328374,0.2811096428
572.1567555063,0.4495059206,0.3580873847,0.2826607701,0.2835941507
582.8154581231,0.4505273158,0.3600379621,0.2853672811,0.2860562096
593.6727216069,0.4515283597,0.3619586230,0.2880491769,0.2884929670
604.7322449463,0.4525077897,0.3638470498,0.2907030953,0.2909014345
615.9977960380,0.4534643202,0.3657008573,0.2933254972,0.2932784820
627.4732129712,0.4543966447,0.3675175928,0.2959126595,0.2956208331
639.1624053344,0.4553034373,0.3692947361,0.2984606664,0.2979250592
651.0693555481,0.4561833543,0.3710297009,0.3009654011,0.3001875739
663.1981202213,0.4570350372,0.3727198347,0.3034225369,0.3024046271
675.5528315332,0.4578571145,0.3743624205,0.3058275279,0.3045722989
688.1376986416,0.4586482048,0.3759546781,0.3081755994,0.3066864935
700.9570091166,0.4594069199,0.3774937654,0.3104617378,0.3087429329
714.0151304013,0.4601318683,0.3789767806,0.3126806804,0.3107371497
727.3165113001,0.4608216588,0.3804007645,0.3148269038,0.3126644810
740.8656834940,0.4614749048,0.3817627034,0.3168946135,0.3145200609
754.6672630844,0.4620902288,0.3830595318,0.3188777309,0.3162988132
768.7259521664,0.4626662679,0.3842881362,0.3207698819,0.3179954444
783.0465404301,0.4632016784,0.3854453594,0.3225643835,0.3196044355
797.6339067929,0.4636951430,0.3865280045,0.3242542304,0.3211200346
812.4930210614,0.4641453763,0.3875328406,0.3258320811,0.3225362481
827.6289456246,0.4645511328,0.3884566083,0.3272902432,0.3238468331
843.0468371789,0.4649112144,0.3892960261,0.3286206583,0.3250452883
858.7519484845,0.4652244788,0.3900477976,0.3298148858,0.3261248454
874.7496301554,0.4654898489,0.3907086193,0.3308640867,0.3270784600
891.0453324822,0.4657063228,0.3912751894,0.3317590062,0.3278988021
907.6446072885,0.4658729846,0.3917442172,0.3324899557,0.3285782467
924.5531098234,0.4660111320,0.3921576332,0.3331251653,0.3291760723
941.7766006870,0.4661511456,0.3925768795,0.3337693121,0.3297823682
959.3209477938,0.4662932420,0.3930024183,0.3344231820,0.3303978176
977.1921283718,0.4664374411,0.3934343124,0.3350868743,0.3310225144
995.3962309984,0.4665837627,0.3938726240,0.3357604875,0.3316565512
1013.9394576753,0.4667322262,0.3943174146,0.3364441189,0.3323000198
1032.8281259410,0.4668828507,0.3947687445,0.3371378647,0.3329530107
1052.0686710236,0.4670356550,0.3952266733,0.3378418195,0.3336156133
1071.6676480329,0.4671906575,0.3956912594,0.3385560767,0.3342879155
1091.6317341936,0.4673478761,0.3961625604,0.3392807279,0.3349700036
1111.9677311207,0.4675073283,0.3966406322,0.3400158631,0.3356619625
1132.6825671362,0.4676690311,0.3971255297,0.3407615703,0.3363638751
1153.7832996297,0.4678330010,0.3976173063,0.3415179354,0.3370758226
1175.2771174629,0.4679992540,0.3981160139,0.3422850423,0.3377978838
1197.1713434190,0.4681678053,0.3986217027,0.3430629723,0.3385301356
1219.4734366967,0.4683386697,0.3991344213,0.3438518044,0.3392726524
1242.1909954526,0.4685118613,0.3996542162,0.3446516146,0.3400255060
1265.3317593889,0.4686873932,0.4001811321,0.3454624763,0.3407887656
1288.9036123909,0.4688652782,0.4007152116,0.3462844597,0.3415624973
1312.9145852125,0.4690455279,0.4012564950,0.3471176316,0.3423467643
1337.3728582125,0.4692281533,0.4018050201,0.3479620554,0.3431416265
1362.2867641416,0.4694131643,0.4023608223,0.3488177910,0.3439471403
1387.6647909813,0.4696005701,0.4029239345,0.3496848940,0.3447633584
1413.5155848354,0.4697903786,0.4034943866,0.3505634161,0.3455903297
1439.8479528760,0.4699825969,0.4040722054,0.3514534047,0.3464280987
1466.6708663440,0.4701772309,0.4046574149,0.3523549023,0.3472767059
1493.9934636053,0.4703742853,0.4052500356,0.3532679467,0.3481361871
1521.8250532644,0.4705737636,0.4058500845,0.3541925706,0.3490065731
1550.1751173358,0.4707756681,0.4064575750,0.3551288011,0.3498878898
1579.0533144742,0.4709799995,0.4070725167,0.3560766599,0.3507801578
1608.4694832654,0.4711867574,0.4076949152,0.3570361624,0.3516833919
1638.4336455780,0.4713959398,0.4083247718,0.3580073179,0.3525976011
1668.9560099780,0.4716075430,0.4089620835,0.3589901292,0.3535227883
1700.0469752067,0.4718215620,0.4096068425,0.3599845920,0.3544589496
1731.7171337234,0.4720379897,0.4102590363,0.3609906950,0.3554060748
1763.9772753140,0.4722568177,0.4109186473,0.3620084191,0.3563641461
1796.8383907677,0.4724780353,0.4115856525,0.3630377375,0.3573331386
1830.3116756206,0.4727016302,0.4122600236,0.3640786150,0.3583130196
1864.4085339705,0.4729275881,0.4129417265,0.3651310079,0.3593037480
1899.1405823619,0.4731558923,0.4136307208,0.3661948634,0.3603052746
1934.5196537440,0.4733865243,0.4143269602,0.3672701192,0.3613175411
1970.5578015018,0.4736194632,0.4150303917,0.3683567036,0.3623404802
2007.2673035626,0.4738546857,0.4157409555,0.3694545342,0.3633740149
2044.6606665791,0.4740921661,0.4164585849,0.3705635183,0.3644180582
2082.7506301905,0.4743318762,0.4171832056,0.3716835522,0.3654725127
2121.5501713625,0.4745737852,0.4179147360,0.3728145204,0.3665372702
2161.0725088084,0.4748178596,0.4186530864,0.3739562958,0.3676122114
2201.3311074930,0.4750640629,0.4193981588,0.3751087387,0.3686972053
2242.3396832198,0.4753123559,0.4201498469,0.3762716966,0.3697921085
2284.1122073038,0.4755626963,0.4209080354,0.3774450037,0.3708967656
2326.6629113315,0.4758150386,0.4216726001,0.3786284803,0.3720110076
2370.0062920093,0.4760693343,0.4224434070,0.3798219323,0.3731346525
2414.1571161030,0.4763255312,0.4232203126,0.3810251510,0.3742675041
2459.1304254680,0.4765835741,0.4240031631,0.3822379121,0.3754093516
2504.9415421745,0.4768434040,0.4247917944,0.3834599754,0.3765599696
2551.6060737272,0.4771049581,0.4255860315,0.3846910845,0.3777191171
2599.1399183829,0.4773681701,0.4263856884,0.3859309659,0.3788865370
2647.5592705671,0.4776329698,0.4271905674,0.3871793287,0.3800619560
2696.8806263907,0.4778992829,0.4280004592,0.3884358637,0.3812450836
2747.1207892708,0.4781670309,0.4288151422,0.3897002433,0.3824356118
2798.2968756551,0.4784361313,0.4296343822,0.3909721207,0.3836332146
2850.4263208534,0.4787064973,0.4304579323,0.3922511292,0.3848375475
2903.5268849778,0.4789780374,0.4312855322,0.3935368821,0.3860482467
2957.6166589933,0.4792506558,0.4321169081,0.3948289714,0.3872649289
3012.7140708812,0.4795242519,0.4329517721,0.3961269681,0.3884871905
3068.8378919176,0.4797987205,0.4337898222,0.3974304207,0.3897146072
3126.0072430687,0.4800739515,0.4346307418,0.3987388556,0.3909467336
3184.2416015046,0.4803498296,0.4354741990,0.4000517756,0.3921831021
3243.5608072358,0.4806262349,0.4363198468,0.4013686602,0.3934232234
3303.9850698719,0.4809030419,0.4371673227,0.4026889644,0.3946665847
3365.5349755071,0.4811801202,0.4380162481,0.4040121186,0.3959126505
3428.2314937340,0.4814573338,0.4388662281,0.4053375277,0.3971608610
3492.0959847873,0.4817345417,0.4397168513,0.4066645709,0.3984106323
3557.1502068214,0.4820115970,0.4405676896,0.4079926014,0.3996613559
3623.4163233231,0.4822883476,0.4414182977,0.4093209452,0.4009123979
3690.9169106628,0.4825646356,0.4422682131,0.4106489013,0.4021630988
3759.6749657855,0.4828402977,0.4431169557,0.4119757414,0.4034127734
3829.7139140463,0.4831151648,0.4439640277,0.4133007088,0.4046607097
3901.0576171910,0.4833890621,0.4448089137,0.4146230188,0.4059061694
3973.7303814856,0.4836618093,0.4456510798,0.4159418580,0.4071483872
4047.7569659973,0.4839332202,0.4464899746,0.4172563843,0.4083865705
4123.1625910297,0.4842031032,0.4473250282,0.4185657263,0.4096198995
4199.9729467153,0.4844712609,0.4481556528,0.4198689838,0.4108475268
4278.2142017676,0.4847374905,0.4489812423,0.4211652271,0.4120685774
4357.9130123970,0.4850015836,0.4498011727,0.4224534973,0.4132821488
4439.0965313922,0.4852633266,0.4506148023,0.4237328064,0.4144873110
4521.7924173707,0.4855225004,0.4514214716,0.4250021374,0.4156831066
4606.0288442024,0.4857788812,0.4522205039,0.4262604445,0.4168685511
4691.8345106078,0.4860322400,0.4530112053,0.4275066536,0.4180426331
4779.2386499356,0.4862823433,0.4537928657,0.4287396626,0.4192043150
4868.2710401223,0.4865289533,0.4545647587,0.4299583422,0.4203525332
4958.9620138372,0.4867718277,0.4553261426,0.4311615363,0.4214861992
5051.3424688168,0.4870107208,0.4560762612,0.4323480632,0.4226041999
5145.4438783909,0.4872453833,0.4568143444,0.4335167165,0.4237053991
5241.2983022061,0.4874755629,0.4575396092,0.4346662664,0.4247886381
5338.9383971473,0.4877010049,0.4582512610,0.4357954608,0.4258527375
5438.3974284648,0.4879214526,0.4589484946,0.4369030271,0.4268964981
5539.7092811064,0.4881366478,0.4596304960,0.4379876740,0.4279187032
5642.9084712625,0.4883463317,0.4602964434,0.4390480937,0.4289181200
5748.0301581254,0.4885502454,0.4609455094,0.4400829636,0.4298935020
5855.1101558672,0.4887481309,0.4615768629,0.4410909495,0.4308435914
5964.1849458425,0.4889397318,0.4621896709,0.4420707082,0.4317671216
6075.2916890161,0.4891247943,0.4627831015,0.4430208906,0.4326628204
6188.4682386244,0.4893030683,0.4633563259,0.4439401453,0.4335294130
6303.7531530713,0.4894743088,0.4639085218,0.4448271225,0.4343656258
6421.1857090648,0.4896382766,0.4644388761,0.4456804781,0.4351701905
6540.8059149983,0.4897947402,0.4649465889,0.4464988786,0.4359418482
6662.6545245811,0.4899434770,0.4654308768,0.4472810063,0.4366793546
6786.7730507233,0.4900842751,0.4658909772,0.4480255644,0.4373814848
6913.2037796781,0.4902169350,0.4663261532,0.4487312841,0.4380470396
7041.9897854493,0.4903412715,0.4667356979,0.4493969303,0.4386748514
7173.1749444656,0.4904571158,0.4671189401,0.4500213097,0.4392637912
7306.8039505295,0.4905643179,0.4674752501,0.4506032783,0.4398127761
7442.9223300438,0.4906627488,0.4678040457,0.4511417503,0.4403207774
7581.5764575221,0.4907523032,0.4681047993,0.4516357074,0.4407868292
7722.8135713886,0.4908329026,0.4683770454,0.4520842091,0.4412100385
7866.6817900716,0.4909044979,0.4686203879,0.4524864035,0.4415895948
8013.2301283969,0.4909670731,0.4688345096,0.4528415394,0.4419247818
8162.5085142872,0.4910206489,0.4690191807,0.4531489792,0.4422149893
8314.5678057721,0.4910652860,0.4691742692,0.4534082129,0.4424597266
8469.4598083146,0.4911010901,0.4692997517,0.4536188729,0.4426586359
8627.2372924614,0.4911282153,0.4693957249,0.4537807504,0.4428115083
8787.9540118213,0.4911468699,0.4694624183,0.4538938132,0.4429182997
8951.6647213783,0.4911573207,0.4695002073,0.4539582236,0.4429791486
9118.4251961466,0.4911598991,0.4695096279,0.4539743598,0.4429943950
9288.2922501725,0.4911550066,0.4694913924,0.4539428367,0.4429646010
9461.3237558908,0.4911431214,0.4694464058,0.4538645301,0.4428905728
9637.5786638411,0.4911248048,0.4693757837,0.4537406013,0.4427733840
9817.1170227522,0.4911007090,0.4692808718,0.4535725243,0.4426144012
10000.0000000000,0.4910715846,0.4691632663,0.4533621151,0.4424153112


==> Data/imhof_auc_data_2.csv <==
x,auc_s2Bob_1.0e-04,auc_s2Bob_1.0e-03,auc_s2Bob_1.0e-02,auc_s2Bob_1.0e-01,auc_s2Bob_1.0e+00,auc_s2Bob_5.0e+00
1.0000000000,0.0022176008,0.0022274700,0.0018610883,0.0039576000,0.0768663014,0.2570997208
1.0186289902,0.0021950449,0.0021976516,0.0018425570,0.0039541877,0.0769606419,0.2572765020
1.0376050198,0.0021718894,0.0021670657,0.0018235717,0.0039507677,0.0770566927,0.2574565907
1.0569345536,0.0021481483,0.0021357311,0.0018041444,0.0039473429,0.0771544570,0.2576399756
1.0766241770,0.0021238386,0.0021036704,0.0017842893,0.0039439163,0.0772539351,0.2578266388
1.0966805983,0.0020989807,0.0020709107,0.0017640232,0.0039404912,0.0773551249,0.2580165543
1.1171106505,0.0020735985,0.0020374835,0.0017433658,0.0039370714,0.0774580209,0.2582096878
1.1379212939,0.0020477198,0.0020034255,0.0017223397,0.0039336607,0.0775626146,0.2584059959
1.1591196186,0.0020213765,0.0019687787,0.0017009709,0.0039302632,0.0776688935,0.2586054252
1.1807128467,0.0019946051,0.0019335911,0.0016792890,0.0039268835,0.0777768417,0.2588079118
1.2027083348,0.0019674471,0.0018979169,0.0016573271,0.0039235261,0.0778864386,0.2590133800
1.2251135766,0.0019399493,0.0018618175,0.0016351229,0.0039201964,0.0779976592,0.2592217416
1.2479362055,0.0019121641,0.0018253613,0.0016127183,0.0039168997,0.0781104737,0.2594328949
1.2711839969,0.0018841501,0.0017886251,0.0015901600,0.0039136418,0.0782248468,0.2596467236
1.2948648711,0.0018559727,0.0017516941,0.0015675001,0.0039104291,0.0783407373,0.2598630956
1.3189868962,0.0018277045,0.0017146628,0.0015447960,0.0039072681,0.0784580979,0.2600818619
1.3435582902,0.0017994255,0.0016776357,0.0015221114,0.0039041660,0.0785768746,0.2603028553
1.3685874245,0.0017712243,0.0016407281,0.0014995162,0.0039011304,0.0786970063,0.2605258887
1.3940828263,0.0017431984,0.0016040668,0.0014770874,0.0038981693,0.0788184237,0.2607507542
1.4200531817,0.0017154549,0.0015677910,0.0014549095,0.0038952913,0.0789410496,0.2609772210
1.4465073385,0.0016881111,0.0015320533,0.0014330749,0.0038925057,0.0790647976,0.2612050340
1.4734543096,0.0016612954,0.0014970206,0.0014116845,0.0038898221,0.0791895717,0.2614339119
1.5009032756,0.0016351482,0.0014628750,0.0013908485,0.0038872511,0.0793152654,0.2616635455
1.5288635881,0.0016098224,0.0014298152,0.0013706872,0.0038848036,0.0794417614,0.2618935953
1.5573447729,0.0015854848,0.0013980573,0.0013513311,0.0038824915,0.0795689302,0.2621236898
1.5863565335,0.0015623166,0.0013678366,0.0013329222,0.0038803273,0.0796966296,0.2623534227
1.6159087539,0.0015405147,0.0013394083,0.0013156146,0.0038783243,0.0798247039,0.2625823511
1.6460115023,0.0015202929,0.0013130494,0.0012995754,0.0038764966,0.0799529827,0.2628099923
1.6766750345,0.0015018826,0.0012890600,0.0012849856,0.0038748594,0.0800812797,0.2630358214
1.7079097974,0.0014855347,0.0012677649,0.0012720408,0.0038734285,0.0802093922,0.2632592680
1.7397264323,0.0014715205,0.0012495156,0.0012609529,0.0038722210,0.0803370994,0.2634797137
1.7721357791,0.0014601331,0.0012346915,0.0012519503,0.0038712548,0.0804641613,0.2636964881
1.8051488792,0.0014516893,0.0012237025,0.0012452798,0.0038705492,0.0805903177,0.2639088658
1.8387769801,0.0014465305,0.0012169908,0.0012412075,0.0038701244,0.0807152862,0.2641160621
1.8730315385,0.0014450006,0.0012150017,0.0012400015,0.0038700020,0.0808387759,0.2643172831
1.9079242248,0.0014450640,0.0012151646,0.0012401542,0.0038702036,0.0809619173,0.2645169078
1.9434669265,0.0014452341,0.0012156016,0.0012405636,0.0038707448,0.0810855677,0.2647181450
1.9796717530,0.0014455156,0.0012163233,0.0012412402,0.0038716395,0.0812097114,0.2649209680
2.0165510387,0.0014459133,0.0012173406,0.0012421944,0.0038729021,0.0813343344,0.2651253488
2.0541173484,0.0014464319,0.0012186644,0.0012434368,0.0038745471,0.0814594237,0.2653312579
2.0923834804,0.0014470766,0.0012203058,0.0012449783,0.0038765895,0.0815849682,0.2655386647
2.1313624718,0.0014478522,0.0012222761,0.0012468296,0.0038790442,0.0817109584,0.2657475370
2.1710676025,0.0014487640,0.0012245864,0.0012490019,0.0038819265,0.0818373872,0.2659578417
2.2115123997,0.0014498172,0.0012272481,0.0012515063,0.0038852520,0.0819642498,0.2661695443
2.2527106426,0.0014510172,0.0012302726,0.0012543540,0.0038890362,0.0820915443,0.2663826091
2.2946763672,0.0014523694,0.0012336713,0.0012575563,0.0038932951,0.0822192717,0.2665969994
2.3374238709,0.0014538794,0.0012374554,0.0012611244,0.0038980445,0.0823474368,0.2668126774
2.3809677174,0.0014555527,0.0012416363,0.0012650697,0.0039033005,0.0824760482,0.2670296045
2.4253227418,0.0014573950,0.0012462252,0.0012694034,0.0039090793,0.0826051188,0.2672477410
2.4705040555,0.0014594120,0.0012512331,0.0012741369,0.0039153970,0.0827346663,0.2674670466
2.5165270514,0.0014616097,0.0012566710,0.0012792812,0.0039222698,0.0828647139,0.2676874805
2.5634074093,0.0014639937,0.0012625495,0.0012848475,0.0039297139,0.0829952906,0.2679090010
2.6111611009,0.0014665700,0.0012688790,0.0012908465,0.0039377452,0.0831264318,0.2681315666
2.6598043956,0.0014693446,0.0012756696,0.0012972889,0.0039463797,0.0832581804,0.2683551351
2.7093538657,0.0014723232,0.0012829310,0.0013041852,0.0039556331,0.0833905868,0.2685796647
2.7598263925,0.0014755119,0.0012906724,0.0013115454,0.0039655209,0.0835237100,0.2688051135
2.8112391714,0.0014789166,0.0012989026,0.0013193791,0.0039760581,0.0836576185,0.2690314403
2.8636097185,0.0014825431,0.0013076298,0.0013276958,0.0039872595,0.0837923909,0.2692586045
2.9169558760,0.0014863973,0.0013168613,0.0013365040,0.0039991393,0.0839281172,0.2694865665
2.9712958186,0.0014904849,0.0013266038,0.0013458121,0.0040117114,0.0840648992,0.2697152879
3.0266480594,0.0014948116,0.0013368633,0.0013556276,0.0040249886,0.0842028521,0.2699447318
3.0830314566,0.0014993829,0.0013476444,0.0013659571,0.0040389834,0.0843421054,0.2701748637
3.1404652195,0.0015042042,0.0013589511,0.0013768067,0.0040537072,0.0844828042,0.2704056509
3.1989689154,0.0015092808,0.0013707859,0.0013881813,0.0040691704,0.0846251101,0.2706370640
3.2585624762,0.0015146177,0.0013831500,0.0014000850,0.0040853824,0.0847692034,0.2708690765
3.3192662047,0.0015202198,0.0013960432,0.0014125203,0.0041023514,0.0849152839,0.2711016658
3.3811007825,0.0015260914,0.0014094638,0.0014254889,0.0041200841,0.0850635726,0.2713348139
3.4440872760,0.0015322369,0.0014234080,0.0014389907,0.0041385857,0.0852143138,0.2715685073
3.5082471442,0.0015386602,0.0014378703,0.0014530243,0.0041578598,0.0853677763,0.2718027383
3.5736022461,0.0015453646,0.0014528430,0.0014675862,0.0041779078,0.0855242559,0.2720375056
3.6401748474,0.0015523533,0.0014683160,0.0014826714,0.0041987293,0.0856840773,0.2722728147
3.7079876292,0.0015596287,0.0014842769,0.0014982725,0.0042203215,0.0858475962,0.2725086794
3.7770636945,0.0015671928,0.0015007101,0.0015143800,0.0042426790,0.0860152017,0.2727451218
3.8474265773,0.0015750470,0.0015175973,0.0015309819,0.0042657938,0.0861873189,0.2729821740
3.9191002494,0.0015831920,0.0015349168,0.0015480632,0.0042896546,0.0863644118,0.2732198790
3.9921091297,0.0015916277,0.0015526433,0.0015656064,0.0043142469,0.0865469857,0.2734582915
4.0664780918,0.0016003531,0.0015707478,0.0015835904,0.0043395526,0.0867355906,0.2736974793
4.1422324725,0.0016093665,0.0015891968,0.0016019909,0.0043655496,0.0869308247,0.2739375248
4.2193980808,0.0016186649,0.0016079525,0.0016207795,0.0043922116,0.0871333371,0.2741785259
4.2980012065,0.0016282446,0.0016269721,0.0016399239,0.0044195074,0.0873438325,0.2744205981
4.3780686290,0.0016381004,0.0016462076,0.0016593874,0.0044474010,0.0875630746,0.2746638755
4.4596276268,0.0016482258,0.0016656051,0.0016791283,0.0044758506,0.0877918904,0.2749085132
4.5427059864,0.0016586131,0.0016851047,0.0016991000,0.0045048087,0.0880311746,0.2751546883
4.6273320119,0.0016692527,0.0017046398,0.0017192500,0.0045342213,0.0882818950,0.2754026028
4.7135345348,0.0016802587,0.0017242296,0.0017396379,0.0045642646,0.0885447345,0.2756522446
4.8013429237,0.0016924893,0.0017444659,0.0017610385,0.0045965368,0.0888180003,0.2759021227
4.8907870941,0.0017061445,0.0017654888,0.0017836341,0.0046314064,0.0891014518,0.2761519076
4.9818975192,0.0017212671,0.0017873247,0.0018074607,0.0046689445,0.0893952593,0.2764015699
5.0747052395,0.0017378994,0.0018100009,0.0018325549,0.0047092210,0.0896995837,0.2766510871
5.1692418739,0.0017560833,0.0018335453,0.0018589532,0.0047523049,0.0900145749,0.2769004449
5.2655396303,0.0017758604,0.0018579866,0.0018866924,0.0047982636,0.0903403706,0.2771496376
5.3636313167,0.0017972713,0.0018833545,0.0019158096,0.0048471631,0.0906770945,0.2773986694
5.4635503522,0.0018203559,0.0019096791,0.0019463415,0.0048990671,0.0910248547,0.2776475559
5.5653307784,0.0018451531,0.0019369915,0.0019783249,0.0049540370,0.0913837418,0.2778963246
5.6690072712,0.0018717002,0.0019653236,0.0020117965,0.0050121314,0.0917538271,0.2781450169
5.7746151524,0.0019000333,0.0019947081,0.0020467925,0.0050734054,0.0921351606,0.2783936893
5.8821904017,0.0019301865,0.0020251785,0.0020833488,0.0051379107,0.0925277682,0.2786424148
5.9917696693,0.0019621921,0.0020567690,0.0021215008,0.0052056944,0.0929316499,0.2788912845
6.1033902880,0.0019960799,0.0020895147,0.0021612830,0.0052767991,0.0933467768,0.2791404098
6.2170902862,0.0020318771,0.0021234516,0.0022027291,0.0053512617,0.0937730884,0.2793899241
6.3329084005,0.0020696078,0.0021586164,0.0022458721,0.0054291133,0.0942104895,0.2796399845
6.4508840893,0.0021092930,0.0021950466,0.0022907433,0.0055103780,0.0946588473,0.2798907745
6.5710575460,0.0021509496,0.0022327806,0.0023373729,0.0055950725,0.0951179874,0.2801425062
6.6934697130,0.0021945906,0.0022718576,0.0023857896,0.0056832052,0.0955876906,0.2803954229
6.8181622949,0.0022402242,0.0023123176,0.0024360199,0.0057747753,0.0960676884,0.2806498015
6.9451777738,0.0022878535,0.0023542013,0.0024880885,0.0058697717,0.0965576594,0.2809059559
7.0745594228,0.0023374759,0.0023975502,0.0025420176,0.0059681725,0.0970572240,0.2811642398
7.2063513213,0.0023890825,0.0024424066,0.0025978268,0.0060699431,0.0975659402,0.2814250502
7.3405983698,0.0024426576,0.0024888136,0.0026555327,0.0061750361,0.0980832979,0.2816888308
7.4773463052,0.0024981779,0.0025368148,0.0027151487,0.0062833889,0.0986087135,0.2819560762
7.6166417166,0.0025556119,0.0025864548,0.0027766844,0.0063949234,0.0991415239,0.2822273356
7.7585320608,0.0026149190,0.0026377786,0.0028401453,0.0065095439,0.0996809802,0.2825032172
7.9030656789,0.0026760488,0.0026908319,0.0029055326,0.0066271357,0.1002262409,0.2827843935
8.0502918123,0.0027389401,0.0027456611,0.0029728425,0.0067475637,0.1007763646,0.2830716055
8.2002606199,0.0028035201,0.0028023129,0.0030420657,0.0068706705,0.1013303021,0.2833656684
8.3530231950,0.0028697034,0.0028608346,0.0031131870,0.0069962743,0.1018868882,0.2836674775
8.5086315826,0.0029373908,0.0029212741,0.0031861847,0.0071241672,0.1024448331,0.2839780142
8.6671387974,0.0030064681,0.0029836794,0.0032610301,0.0072541131,0.1030027126,0.2842983521
8.8285988415,0.0030768049,0.0030480989,0.0033376866,0.0073858449,0.1035589585,0.2846296646
8.9930667232,0.0031482536,0.0031145813,0.0034161093,0.0075190628,0.1041118472,0.2849732321
9.1605984754,0.0032206476,0.0031831754,0.0034962440,0.0076534308,0.1046594890,0.2853304494
9.3312511751,0.0032937997,0.0032539298,0.0035780266,0.0077885748,0.1051998156,0.2857028351
9.5050829622,0.0033684222,0.0033272750,0.0036619648,0.0079254988,0.1057370496,0.2860890993
9.6821530600,0.0034457503,0.0034038154,0.0037488836,0.0080660495,0.1062792128,0.2864859474
9.8625217949,0.0035258784,0.0034836533,0.0038388781,0.0082103416,0.1068263845,0.2868934870
10.0462506172,0.0036088959,0.0035668895,0.0039320405,0.0083584814,0.1073785969,0.2873118378
10.2334021219,0.0036948946,0.0036536263,0.0040284648,0.0085105783,0.1079358879,0.2877411073
10.4240400702,0.0037839683,0.0037439677,0.0041282471,0.0086667445,0.1084983019,0.2881813890
10.6182294110,0.0038762133,0.0038380190,0.0042314851,0.0088270958,0.1090658905,0.2886327613
10.8160363031,0.0039717283,0.0039358868,0.0043382785,0.0089917511,0.1096387134,0.2890952854
11.0175281379,0.0040706142,0.0040376790,0.0044487286,0.0091608325,0.1102168392,0.2895690037
11.2227735621,0.0041729741,0.0041435045,0.0045629387,0.0093344658,0.1108003467,0.2900539383
11.4318425013,0.0042789138,0.0042534730,0.0046810134,0.0095127800,0.1113893254,0.2905500879
11.6448061837,0.0043885412,0.0043676952,0.0048030592,0.0096959081,0.1119838774,0.2910574268
11.8617371645,0.0045019665,0.0044862820,0.0049291839,0.0098839865,0.1125841180,0.2915759015
12.0827093504,0.0046193024,0.0046093451,0.0050594969,0.0100771554,0.1131901774,0.2921054290
12.3077980251,0.0047406637,0.0047369961,0.0051941087,0.0102755589,0.1138022020,0.2926458933
12.5370798744,0.0048661677,0.0048693464,0.0053331311,0.0104793451,0.1144203560,0.2931971430
12.7706330131,0.0049959336,0.0050065071,0.0054766772,0.0106886660,0.1150448232,0.2937589880
13.0085370109,0.0051300832,0.0051485889,0.0056248607,0.0109036780,0.1156758086,0.2943311962
13.2508729200,0.0052687400,0.0052957011,0.0057777963,0.0111245413,0.1163135404,0.2949134898
13.4977233023,0.0054120298,0.0054479519,0.0059355992,0.0113514207,0.1169582720,0.2955055415
13.7491722581,0.0055600805,0.0056054477,0.0060983850,0.0115844852,0.1176102846,0.2961069706
14.0053054539,0.0057130217,0.0057682927,0.0062662696,0.0118239085,0.1182698891,0.2967173383
14.2662101526,0.0058709849,0.0059365888,0.0064393686,0.0120698686,0.1189374289,0.2973361432
14.5319752424,0.0060341033,0.0061104344,0.0066177977,0.0123225483,0.1196132829,0.2979628163
14.8026912674,0.0062025117,0.0062899245,0.0068016716,0.0125821351,0.1202978678,0.2985967155
15.0784504586,0.0063763463,0.0064751499,0.0069911045,0.0128488211,0.1209916421,0.2992371203
15.3593467651,0.0065557445,0.0066661966,0.0071862090,0.0131228037,0.1216951087,0.2998832251
15.6454758862,0.0067408451,0.0068631450,0.0073870964,0.0134042849,0.1224088190,0.3005341333
15.9369353038,0.0069317874,0.0070660695,0.0075938758,0.0136934719,0.1231333767,0.3011888500
16.2338243161,0.0071287117,0.0072750372,0.0078066539,0.0139905769,0.1238694418,0.3018462748
16.5362440709,0.0073317587,0.0074901075,0.0080255348,0.0142958174,0.1246177354,0.3025051939
16.8442976004,0.0075410691,0.0077113310,0.0082506187,0.0146094161,0.1253790437,0.3031642715
17.1580898561,0.0077567837,0.0079387487,0.0084820021,0.0149316011,0.1261542240,0.3038220412
17.4777277446,0.0079790428,0.0081723905,0.0087197771,0.0152626056,0.1269442093,0.3044768963
17.8033201643,0.0082079860,0.0084122746,0.0089640304,0.0156026685,0.1277500148,0.3051270795
18.1349780420,0.0084437516,0.0086584059,0.0092148427,0.0159520340,0.1285727435,0.3057706725
18.4728143710,0.0086864766,0.0089107750,0.0094722883,0.0163109518,0.1294135929,0.3064055840
18.8169442497,0.0089365325,0.0091696216,0.0097365981,0.0166797638,0.1302735551,0.3070308577
19.1674849206,0.0091967427,0.0094379646,0.0100097235,0.0170597072,0.1311502295,0.3076595372
19.5245558102,0.0094681355,0.0097168925,0.0102924185,0.0174513471,0.1320429776,0.3082955571
19.8882785699,0.0097510188,0.0100066960,0.0105849444,0.0178549863,0.1329520337,0.3089389240
20.2587771174,0.0100457021,0.0103076679,0.0108875658,0.0182709314,0.1338776307,0.3095896414
20.6361776786,0.0103524961,0.0106201030,0.0112005497,0.0186994922,0.1348199999,0.3102477102
21.0206088313,0.0106717115,0.0109442974,0.0115241662,0.0191409819,0.1357793705,0.3109131282
21.4122015482,0.0110036589,0.0112805480,0.0118586871,0.0195957165,0.1367559688,0.3115858904
21.8110892419,0.0113486479,0.0116291518,0.0122043861,0.0200640144,0.1377500186,0.3122659885
22.2174078106,0.0117069861,0.0119904054,0.0125615384,0.0205461957,0.1387617393,0.3129534115
22.6312956840,0.0120789781,0.0123646041,0.0129304200,0.0210425823,0.1397913467,0.3136481451
23.0528938705,0.0124649248,0.0127520411,0.0133113069,0.0215534967,0.1408390512,0.3143501720
23.4823460055,0.0128651223,0.0131530068,0.0137044753,0.0220792621,0.1419050577,0.3150594719
23.9197984002,0.0132798603,0.0135677876,0.0141102002,0.0226202010,0.1429895649,0.3157760214
24.3654000913,0.0137094212,0.0139966653,0.0145287552,0.0231766350,0.1440927642,0.3164997940
24.8193028919,0.0141540786,0.0144399151,0.0149604113,0.0237488838,0.1452148390,0.3172307603
25.2816614433,0.0146140958,0.0148978055,0.0154054365,0.0243372645,0.1463559637,0.3179688880
25.7526332677,0.0150897240,0.0153705959,0.0158640945,0.0249420904,0.1475163031,0.3187141417
26.2323788216,0.0155812008,0.0158585359,0.0163366442,0.0255636702,0.1486960107,0.3194664836
26.7210615508,0.0160887479,0.0163618634,0.0168233381,0.0262023069,0.1498952280,0.3202258729
27.2188479458,0.0166125694,0.0168808030,0.0173244213,0.0268582965,0.1511140833,0.3209922664
27.7259075986,0.0171528493,0.0174155640,0.0178401305,0.0275319266,0.1523526904,0.3217656186
28.2424132608,0.0177097491,0.0179663386,0.0183706925,0.0282234753,0.1536111469,0.3225458815
28.7685409019,0.0182834055,0.0185332998,0.0189163223,0.0289332095,0.1548895334,0.3233330055
29.3044697697,0.0188739271,0.0191165989,0.0194772222,0.0296613830,0.1561879111,0.3241269390
29.8503824512,0.0194813917,0.0197163632,0.0200535796,0.0304082352,0.1575063209,0.3249276289
30.4064649347,0.0201058430,0.0203326933,0.0206455654,0.0311739888,0.1588447812,0.3257350211
30.9729066733,0.0207472870,0.0209656601,0.0212533317,0.0319588479,0.1602032860,0.3265490604
31.5499006496,0.0214056885,0.0216153019,0.0218770101,0.0327629959,0.1615818032,0.3273696914
32.1376434410,0.0220809667,0.0222816208,0.0225167089,0.0335865926,0.1629802719,0.3281968585
32.7363352872,0.0227729912,0.0229645796,0.0231725107,0.0344297721,0.1643986007,0.3290305068
33.3461801579,0.0234815773,0.0236640975,0.0238444702,0.0352926401,0.1658366648,0.3298705821
33.9673858227,0.0242064807,0.0243800464,0.0245326106,0.0361752701,0.1672943038,0.3307170319
34.6001639219,0.0249473929,0.0251122461,0.0252369211,0.0370777014,0.1687713183,0.3315698061
35.2447300380,0.0257039345,0.0258604599,0.0259573530,0.0379999345,0.1702674677,0.3324288573
35.9013037701,0.0264756501,0.0266243894,0.0266938169,0.0389419283,0.1717824664,0.3332941419
36.5701088078,0.0272620012,0.0274036694,0.0274461780,0.0399035954,0.1733159810,0.3341656211
37.2513730080,0.0280623591,0.0281978615,0.0282142528,0.0408847985,0.1748676264,0.3350432612
37.9453284724,0.0288759978,0.0290064486,0.0289978041,0.0418853453,0.1764369619,0.3359270355
38.6522116263,0.0297020858,0.0298288276,0.0297965366,0.0429049841,0.1780234875,0.3368169247
39.3722632996,0.0305396778,0.0306643030,0.0306100920,0.0439433983,0.1796266395,0.3377129184
40.1057288086,0.0313877050,0.0315120789,0.0314380433,0.0450002007,0.1812457859,0.3386150166
40.8528580393,0.0322449661,0.0323712510,0.0322798892,0.0460749280,0.1828802215,0.3395232308
41.6139055332,0.0331101162,0.0332407980,0.0331350480,0.0471670338,0.1845291630,0.3404375858
42.3891305734,0.0339816562,0.0341195723,0.0340028509,0.0482758823,0.1861917431,0.3413581212
43.1787972733,0.0348579208,0.0350062903,0.0348825352,0.0494007406,0.1878670052,0.3422848936
43.9831746665,0.0357370656,0.0358995219,0.0357732364,0.0505407714,0.1895538968,0.3432179780
44.8025367983,0.0366170539,0.0367976789,0.0366739806,0.0516950241,0.1912512633,0.3441574705
45.6371628192,0.0374956424,0.0376990037,0.0375836758,0.0528624263,0.1929578406,0.3451034905
46.4873370802,0.0383703653,0.0386015559,0.0385011027,0.0540417741,0.1946722482,0.3460561828
47.3533492292,0.0392472911,0.0395117350,0.0394329200,0.0552415220,0.1964047542,0.3470199520
48.2354943100,0.0401488692,0.0404516859,0.0404003248,0.0564877494,0.1981865194,0.3480063318
49.1340728630,0.0410765386,0.0414228839,0.0414048200,0.0577822829,0.2000192428,0.3490158292
50.0493910270,0.0420303905,0.0424254750,0.0424466385,0.0591253808,0.2019027111,0.3500482334
50.9817606442,0.0430104610,0.0434595369,0.0435259330,0.0605171918,0.2038365592,0.3511032593
51.9314993659,0.0440167247,0.0445250728,0.0446427682,0.0619577433,0.2058202553,0.3521805400
52.8989307610,0.0450490894,0.0456220030,0.0457971114,0.0634469296,0.2078530865,0.3532796202
53.8843844261,0.0461073891,0.0467501575,0.0469888227,0.0649844982,0.2099341415,0.3543999482
54.8881960979,0.0471913774,0.0479092668,0.0482176444,0.0665700358,0.2120622932,0.3555408678
55.9107077676,0.0483007199,0.0490989532,0.0494831902,0.0682029528,0.2142361802,0.3567016096
56.9522677971,0.0494349866,0.0503187200,0.0507849325,0.0698824671,0.2164541858,0.3578812813
58.0132310383,0.0505936427,0.0515679416,0.0521221898,0.0716075864,0.2187144172,0.3590788578
59.0939589534,0.0517760403,0.0528458514,0.0534941129,0.0733770894,0.2210146816,0.3602931704
60.1948197383,0.0529814078,0.0541515298,0.0548996695,0.0751895056,0.2233524619,0.3615228954
61.3161884480,0.0542088404,0.0554838911,0.0563376287,0.0770430938,0.2257248901,0.3627665417
62.4584471244,0.0554572879,0.0568416694,0.0578065438,0.0789358189,0.2281287188,0.3640224377
63.6219849266,0.0567255434,0.0582234033,0.0593047340,0.0808653268,0.2305602913,0.3652887176
64.8071982631,0.0580122307,0.0596274201,0.0608302647,0.0828289185,0.2330155092,0.3665633059
66.0144909273,0.0593157898,0.0610518185,0.0623809269,0.0848235216,0.2354897978,0.3678439021
67.2442742348,0.0606344632,0.0624944500,0.0639542147,0.0868456596,0.2379780695,0.3691279631
68.4969671636,0.0619662799,0.0639528997,0.0655473011,0.0888914201,0.2404746842,0.3704126857
69.7729964967,0.0633090387,0.0654244649,0.0671570130,0.0909564201,0.2429734080,0.3716949870
71.0727969677,0.0646602910,0.0669061329,0.0687798037,0.0930357689,0.2454673680,0.3729714836
72.3968114091,0.0660173210,0.0683945571,0.0704117236,0.0951240290,0.2479490049,0.3742384701
73.7454909026,0.0673771264,0.0698860312,0.0720483895,0.0972151737,0.2504100221,0.3754918956
75.1192949332,0.0687363961,0.0713764625,0.0736849511,0.0993025427,0.2528413317,0.3767273386
76.5186915457,0.0700914881,0.0728613425,0.0753160559,0.1013787939,0.2552329970,0.3779399809
77.9441575040,0.0714384040,0.0743357160,0.0769358111,0.1034358522,0.2575741704,0.3791245789
79.3961784538,0.0727727637,0.0757941481,0.0785377440,0.1054648557,0.2598530287,0.3802754341
80.8752490877,0.0740897775,0.0772306892,0.0801147584,0.1074560970,0.2620567031,0.3813863609
82.3818733140,0.0753842161,0.0786388372,0.0816590894,0.1093989617,0.2641712049,0.3824506525
83.9165644283,0.0766503795,0.0800114980,0.0831622542,0.1112818628,0.2661813465,0.3834610447
85.4798452884,0.0778820631,0.0813409425,0.0846150008,0.1130921697,0.2680706576,0.3844096778
87.0722484924,0.0790725222,0.0826187617,0.0860072522,0.1148161342,0.2698212955,0.3852880553
88.6943165601,0.0802144340,0.0838358185,0.0873280477,0.1164388106,0.2714139499,0.3860870002
90.3466021181,0.0812998568,0.0849821960,0.0885654802,0.1179439708,0.2728277416,0.3867966093
92.0296680876,0.0823201870,0.0860471431,0.0897066296,0.1193140144,0.2740401151,0.3874062036
93.7440878766,0.0832674669,0.0870206585,0.0907394114,0.1205324965,0.2750303306,0.3879060528
95.4904455752,0.0841970514,0.0879695960,0.0917416687,0.1217058606,0.2759462509,0.3883694165
97.2693361543,0.0851423054,0.0889343416,0.0927605516,0.1228985110,0.2768764823,0.3888400134
99.0813656686,0.0861034579,0.0899151196,0.0937962930,0.1241107112,0.2778211918,0.3893179277
100.9271514631,0.0870807400,0.0909121554,0.0948491276,0.1253427255,0.2787805457,0.3898032430
102.8073223831,0.0880743842,0.0919256762,0.0959192910,0.1265948198,0.2797547097,0.3902960428
104.7225189888,0.0890846250,0.0929559103,0.0970070204,0.1278672612,0.2807438490,0.3907964102
106.6733937735,0.0901116985,0.0940030874,0.0981125541,0.1291603173,0.2817481277,0.3913044279
108.6606113855,0.0911558422,0.0950674384,0.0992361315,0.1304742571,0.2827677092,0.3918201780
110.6848488549,0.0922172955,0.0961491953,0.1003779932,0.1318093500,0.2838027555,0.3923437419
112.7467958245,0.0932962988,0.0972485911,0.1015383804,0.1331658662,0.2848534275,0.3928752007
114.8471547840,0.0943930941,0.0983658598,0.1027175352,0.1345440760,0.2859198843,0.3934146342
116.9866413101,0.0955079245,0.0995012359,0.1039157005,0.1359442502,0.2870022837,0.3939621217
119.1659843099,0.0966410342,0.1006549549,0.1051331195,0.1373666598,0.2881007815,0.3945177414
121.3859262691,0.0977926687,0.1018272526,0.1063700358,0.1388115755,0.2892155312,0.3950815706
123.6472235054,0.0989630739,0.1030183654,0.1076266934,0.1402792678,0.2903466846,0.3956536853
125.9506464258,0.1001524969,0.1042285298,0.1089033362,0.1417700067,0.2914943905,0.3962341601
128.2969797894,0.1013611852,0.1054579825,0.1102002082,0.1432840615,0.2926587953,0.3968230685
130.6870229743,0.1025893869,0.1067069600,0.1115175530,0.1448217006,0.2938400424,0.3974204823
133.1215902504,0.1038373503,0.1079756987,0.1128556137,0.1463831914,0.2950382721,0.3980264718
135.6015110566,0.1051053241,0.1092644347,0.1142146328,0.1479687996,0.2962536213,0.3986411054
138.1276302832,0.1063935567,0.1105734034,0.1155948521,0.1495787895,0.2974862232,0.3992644498
140.7008085603,0.1077022966,0.1119028392,0.1169965121,0.1512134233,0.2987362071,0.3998965695
143.3219225504,0.1090317918,0.1132529759,0.1184198523,0.1528729612,0.3000036979,0.4005375269
145.9918652474,0.1103822897,0.1146240458,0.1198651103,0.1545576605,0.3012888162,0.4011873822
148.7115462809,0.1117540370,0.1160162799,0.1213325222,0.1562677762,0.3025916777,0.4018461929
151.4818922258,0.1131472792,0.1174299073,0.1228223220,0.1580035596,0.3039123930,0.4025140141
154.3038469184,0.1145622608,0.1188651554,0.1243347413,0.1597652587,0.3052510672,0.4031908978
157.1783717773,0.1159992247,0.1203222491,0.1258700091,0.1615531178,0.3066077996,0.4038768934
160.1064461318,0.1174584118,0.1218014109,0.1274283515,0.1633673766,0.3079826833,0.4045720468
163.0890675549,0.1189400613,0.1233028607,0.1290099913,0.1652082704,0.3093758048,0.4052764007
166.1272522034,0.1204444097,0.1248268148,0.1306151478,0.1670760292,0.3107872440,0.4059899943
169.2220351641,0.1219716912,0.1263734864,0.1322440362,0.1689708776,0.3122170730,0.4067128630
172.3744708064,0.1235221366,0.1279430848,0.1338968676,0.1708930341,0.3136653567,0.4074450382
175.5856331414,0.1250959738,0.1295358151,0.1355738483,0.1728427108,0.3151321514,0.4081865472
178.8566161883,0.1266934265,0.1311518777,0.1372751794,0.1748201128,0.3166175050,0.4089374128
182.1885343465,0.1283147146,0.1327914683,0.1390010564,0.1768254377,0.3181214564,0.4096976533
185.5825227756,0.1299600536,0.1344547769,0.1407516691,0.1788588751,0.3196440349,0.4104672821
189.0397377819,0.1316296537,0.1361419880,0.1425272005,0.1809206057,0.3211852599,0.4112463074
192.5613572129,0.1333237202,0.1378532795,0.1443278269,0.1830108012,0.3227451401,0.4120347321
196.1485808579,0.1350424520,0.1395888227,0.1461537170,0.1851296233,0.3243236732,0.4128325535
199.8026308573,0.1367860423,0.1413487815,0.1480050314,0.1872772232,0.3259208455,0.4136397627
203.5247521184,0.1385546768,0.1431333121,0.1498819223,0.1894537410,0.3275366310,0.4144563449
207.3162127401,0.1403485344,0.1449425623,0.1517845326,0.1916593045,0.3291709911,0.4152822787
211.1783044448,0.1421677856,0.1467766707,0.1537129955,0.1938940293,0.3308238737,0.4161175360
215.1123430182,0.1440125924,0.1486357667,0.1556674337,0.1961580170,0.3324952130,0.4169620813
219.1196687578,0.1458831078,0.1505199691,0.1576479588,0.1984513553,0.3341849285,0.4178158719
223.2016469295,0.1477794748,0.1524293861,0.1596546707,0.2007741165,0.3358929246,0.4186788574
227.3596682328,0.1497018258,0.1543641141,0.1616876565,0.2031263570,0.3376190897,0.4195509790
231.5951492743,0.1516502820,0.1563242374,0.1637469902,0.2055081163,0.3393632960,0.4204321697
235.9095330509,0.1536249525,0.1583098271,0.1658327316,0.2079194157,0.3411253978,0.4213223535
240.3042894407,0.1556259336,0.1603209404,0.1679449257,0.2103602578,0.3429052321,0.4222214454
244.7809157044,0.1576533080,0.1623576197,0.1700836013,0.2128306251,0.3447026166,0.4231293506
249.3409369952,0.1597071436,0.1644198920,0.1722487709,0.2153304791,0.3465173498,0.4240459645
253.9859068781,0.1617874929,0.1665077677,0.1744404289,0.2178597589,0.3483492097,0.4249711721
258.7174078596,0.1638943922,0.1686212397,0.1766585512,0.2204183805,0.3501979533,0.4259048475
263.5370519267,0.1660278601,0.1707602825,0.1789030940,0.2230062350,0.3520633157,0.4268468536
268.4464810962,0.1681878966,0.1729248511,0.1811739925,0.2256231876,0.3539450090,0.4277970418
273.4473679738,0.1703744824,0.1751148798,0.1834711603,0.2282690762,0.3558427217,0.4287552513
278.5414163242,0.1725875770,0.1773302815,0.1857944874,0.2309437103,0.3577561178,0.4297213086
283.7303616516,0.1748271183,0.1795709458,0.1881438398,0.2336468689,0.3596848357,0.4306950276
289.0159717910,0.1770930207,0.1818367386,0.1905190578,0.2363782997,0.3616284875,0.4316762082
294.4000475100,0.1793851739,0.1841274999,0.1929199546,0.2391377169,0.3635866578,0.4326646367
299.8844231231,0.1817034418,0.1864430433,0.1953463152,0.2419248001,0.3655589029,0.4336600847
305.4709671160,0.1840476607,0.1887831541,0.1977978947,0.2447391923,0.3675447498,0.4346623089
311.1615827824,0.1864176379,0.1911475879,0.2002744170,0.2475804981,0.3695436950,0.4356710504
316.9582088726,0.1888131502,0.1935360694,0.2027755728,0.2504482822,0.3715552037,0.4366860345
322.8628202537,0.1912339420,0.1959482902,0.2053010187,0.2533420669,0.3735787088,0.4377069698
328.8774285826,0.1936797237,0.1983839077,0.2078503748,0.2562613308,0.3756136095,0.4387335476
335.0040829913,0.1961501698,0.2008425431,0.2104232233,0.2592055062,0.3776592705,0.4397654418
341.2448707853,0.1986449171,0.2033237796,0.2130191063,0.2621739772,0.3797150210,0.4408023081
347.6019181542,0.2011635625,0.2058271607,0.2156375245,0.2651660775,0.3817801533,0.4418437834
354.0773908965,0.2037056610,0.2083521880,0.2182779345,0.2681810880,0.3838539217,0.4428894850
360.6734951574,0.2062707235,0.2108983191,0.2209397472,0.2712182341,0.3859355418,0.4439390106
367.3924781802,0.2088582145,0.2134649659,0.2236223253,0.2742766841,0.3880241890,0.4449919373
374.2366290722,0.2114675497,0.2160514919,0.2263249811,0.2773555454,0.3901189973,0.4460478211
381.2082795844,0.2140980935,0.2186572102,0.2290469746,0.2804538629,0.3922190584,0.4471061964
388.3098049060,0.2167491561,0.2212813808,0.2317875104,0.2835706154,0.3943234206,0.4481665753
395.5436244735,0.2194199912,0.2239232083,0.2345457353,0.2867047132,0.3964310873,0.4492284471
402.9122027951,0.2221097929,0.2265818393,0.2373207361,0.2898549950,0.3985410164,0.4502912777
410.4180502905,0.2248176925,0.2292563594,0.2401115363,0.2930202243,0.4006521185,0.4513545090
418.0637241456,0.2275427556,0.2319457908,0.2429170936,0.2961990871,0.4027632566,0.4524175585
425.8518291843,0.2302839787,0.2346490888,0.2457362965,0.2993901875,0.4048732442,0.4534798185
433.7850187559,0.2330402858,0.2373651390,0.2485679617,0.3025920450,0.4069808449,0.4545406554
441.8659956386,0.2358105247,0.2400927543,0.2514108306,0.3058030904,0.4090847710,0.4555994099
450.0975129608,0.2385934635,0.2428306709,0.2542635659,0.3090216624,0.4111836823,0.4566553955
458.4823751389,0.2413877861,0.2455775456,0.2571247482,0.3122460033,0.4132761857,0.4577078988
467.0234388327,0.2441920885,0.2483319515,0.2599928724,0.3154742553,0.4153608336,0.4587561786
475.7236139188,0.2470048747,0.2510923745,0.2628663439,0.3187044565,0.4174361236,0.4597994653
484.5858644816,0.2498245515,0.2538572096,0.2657434745,0.3219345358,0.4195004971,0.4608369610
493.6132098238,0.2526494244,0.2566247561,0.2686224788,0.3251623092,0.4215523391,0.4618678387
502.8087254942,0.2554776922,0.2593932140,0.2715014694,0.3283854748,0.4235899768,0.4628912418
512.1755443364,0.2583074423,0.2621606793,0.2743784529,0.3316016080,0.4256116797,0.4639062844
521.7168575554,0.2611366450,0.2649251392,0.2772513250,0.3348081566,0.4276156585,0.4649120501
531.4359158053,0.2639631479,0.2676844676,0.2801178661,0.3380024354,0.4296000651,0.4659075926
541.3360302965,0.2667846699,0.2704364197,0.2829757363,0.3411816212,0.4315629916,0.4668919352
551.4205739240,0.2695987954,0.2731786271,0.2858224698,0.3443427470,0.4335024710,0.4678640705
561.6929824164,0.2724029673,0.2759085921,0.2886554704,0.3474826961,0.4354164764,0.4688229605
572.1567555063,0.2751944807,0.2786236823,0.2914720052,0.3505981969,0.4373029213,0.4697675369
582.8154581231,0.2779704757,0.2813211242,0.2942691993,0.3536858156,0.4391596600,0.4706967005
593.6727216069,0.2807279298,0.2839979978,0.2970440295,0.3567419511,0.4409844876,0.4716093223
604.7322449463,0.2834636506,0.2866512295,0.2997933185,0.3597628274,0.4427751411,0.4725042431
615.9977960380,0.2861742672,0.2892775858,0.3025137283,0.3627444872,0.4445292998,0.4733802741
627.4732129712,0.2888562223,0.2918736663,0.3052017533,0.3656827851,0.4462445866,0.4742361974
639.1624053344,0.2915057630,0.2944358965,0.3078537136,0.3685733799,0.4479185691,0.4750707669
651.0693555481,0.2941189315,0.2969605201,0.3104657477,0.3714117272,0.4495487615,0.4758827087
663.1981202213,0.2966915557,0.2994435916,0.3130338051,0.3741930718,0.4511326261,0.4766707222
675.5528315332,0.2992192389,0.3018809679,0.3155536384,0.3769124395,0.4526675756,0.4774334814
688.1376986416,0.3016973494,0.3042682996,0.3180207955,0.3795646287,0.4541509759,0.4781696357
700.9570091166,0.3041210092,0.3066010227,0.3204306109,0.3821442020,0.4555801488,0.4788778118
714.0151304013,0.3064850825,0.3088743493,0.3227781971,0.3846454774,0.4569523752,0.4795566153
727.3165113001,0.3087841637,0.3110832575,0.3250584358,0.3870625188,0.4582648993,0.4802046323
740.8656834940,0.3110125645,0.3132224824,0.3272659685,0.3893891269,0.4595149325,0.4808204319
754.6672630844,0.3131643009,0.3152865051,0.3293951865,0.3916188291,0.4606996584,0.4814025686
768.7259521664,0.3152330792,0.3172695421,0.3314402211,0.3937448700,0.4618162381,0.4819495847
783.0465404301,0.3172122814,0.3191655342,0.3333949333,0.3957602001,0.4628618159,0.4824600134
797.6339067929,0.3190949502,0.3209681351,0.3352529024,0.3976574659,0.4638335263,0.4829323824
812.4930210614,0.3208737730,0.3226706986,0.3370074154,0.3994289986,0.4647285012,0.4833652173
827.6289456246,0.3225410651,0.3242662667,0.3386514550,0.4010668023,0.4655438777,0.4837570454
843.0468371789,0.3240887527,0.3257475563,0.3401776875,0.4025625429,0.4662768071,0.4841064010
858.7519484845,0.3255083543,0.3271069453,0.3415784505,0.4039075353,0.4669244648,0.4844118293
874.7496301554,0.3267909618,0.3283364586,0.3428457395,0.4050927314,0.4674840605,0.4846718926
891.0453324822,0.3279272207,0.3294277536,0.3439711949,0.4061087070,0.4679528503,0.4848851756
907.6446072885,0.3289073088,0.3303721043,0.3449460874,0.4069456486,0.4683281493,0.4850502922
924.5531098234,0.3297209147,0.3311603858,0.3457613042,0.4075933396,0.4686073453,0.4851658923
941.7766006870,0.3303740419,0.3317987724,0.3464233850,0.4080596523,0.4687968068,0.4852352158
959.3209477938,0.3310039855,0.3324158996,0.3470638870,0.4084964843,0.4689713967,0.4852965233
977.1921283718,0.3316434559,0.3330423569,0.3477140707,0.4089398491,0.4691485808,0.4853587392
995.3962309984,0.3322925513,0.3336782402,0.3483740356,0.4093898112,0.4693283842,0.4854218723
1013.9394576753,0.3329513690,0.3343236447,0.3490438805,0.4098464340,0.4695108312,0.4854859310
1032.8281259410,0.3336200051,0.3349786646,0.3497237029,0.4103097802,0.4696959460,0.4855509235
1052.0686710236,0.3342985548,0.3356433927,0.3504135992,0.4107799114,0.4698837522,0.4856168581
1071.6676480329,0.3349871118,0.3363179209,0.3511136644,0.4112568883,0.4700742731,0.4856837428
1091.6317341936,0.3356857686,0.3370023394,0.3518239923,0.4117407703,0.4702675314,0.4857515853
1111.9677311207,0.3363946160,0.3376967370,0.3525446749,0.4122316159,0.4704635494,0.4858203934
1132.6825671362,0.3371137432,0.3384012010,0.3532758025,0.4127294818,0.4706623486,0.4858901745
1153.7832996297,0.3378432377,0.3391158168,0.3540174637,0.4132344237,0.4708639502,0.4859609358
1175.2771174629,0.3385831847,0.3398406678,0.3547697451,0.4137464954,0.4710683745,0.4860326842
1197.1713434190,0.3393336677,0.3405758355,0.3555327309,0.4142657495,0.4712756412,0.4861054265
1219.4734366967,0.3400947678,0.3413213991,0.3563065034,0.4147922364,0.4714857691,0.4861791692
1242.1909954526,0.3408665636,0.3420774353,0.3570911420,0.4153260048,0.4716987766,0.4862539184
1265.3317593889,0.3416491312,0.3428440185,0.3578867236,0.4158671015,0.4719146808,0.4863296800
1288.9036123909,0.3424425437,0.3436212203,0.3586933225,0.4164155710,0.4721334981,0.4864064595
1312.9145852125,0.3432468717,0.3444091091,0.3595110097,0.4169714556,0.4723552440,0.4864842621
1337.3728582125,0.3440621821,0.3452077506,0.3603398529,0.4175347953,0.4725799330,0.4865630927
1362.2867641416,0.3448885390,0.3460172071,0.3611799168,0.4181056274,0.4728075783,0.4866429558
1387.6647909813,0.3457260025,0.3468375373,0.3620312621,0.4186839865,0.4730381923,0.4867238553
1413.5155848354,0.3465746291,0.3476687962,0.3628939458,0.4192699046,0.4732717859,0.4868057950
1439.8479528760,0.3474344714,0.3485110350,0.3637680209,0.4198634104,0.4735083690,0.4868887780
1466.6708663440,0.3483055777,0.3493643008,0.3646535358,0.4204645297,0.4737479501,0.4869728069
1493.9934636053,0.3491879918,0.3502286362,0.3655505347,0.4210732847,0.4739905362,0.4870578841
1521.8250532644,0.3500817530,0.3511040792,0.3664590569,0.4216896942,0.4742361329,0.4871440112
1550.1751173358,0.3509868954,0.3519906629,0.3673791366,0.4223137735,0.4744847444,0.4872311894
1579.0533144742,0.3519034480,0.3528884156,0.3683108027,0.4229455336,0.4747363732,0.4873194192
1608.4694832654,0.3528314344,0.3537973597,0.3692540785,0.4235849820,0.4749910199,0.4874087006
1638.4336455780,0.3537708723,0.3547175125,0.3702089815,0.4242321213,0.4752486838,0.4874990329
1668.9560099780,0.3547217735,0.3556488849,0.3711755230,0.4248869501,0.4755093618,0.4875904149
1700.0469752067,0.3556841432,0.3565914817,0.3721537077,0.4255494622,0.4757730493,0.4876828444
1731.7171337234,0.3566579803,0.3575453015,0.3731435338,0.4262196464,0.4760397396,0.4877763188
1763.9772753140,0.3576432764,0.3585103355,0.3741449920,0.4268974864,0.4763094235,0.4878708346
1796.8383907677,0.3586400160,0.3594865682,0.3751580659,0.4275829606,0.4765820902,0.4879663876
1830.3116756206,0.3596481759,0.3604739764,0.3761827312,0.4282760417,0.4768577262,0.4880629725
1864.4085339705,0.3606677249,0.3614725290,0.3772189554,0.4289766968,0.4771363156,0.4881605836
1899.1405823619,0.3616986235,0.3624821869,0.3782666975,0.4296848868,0.4774178401,0.4882592139
1934.5196537440,0.3627408234,0.3635029025,0.3793259079,0.4304005660,0.4777022789,0.4883588557
1970.5578015018,0.3637942675,0.3645346189,0.3803965273,0.4311236825,0.4779896084,0.4884595003
2007.2673035626,0.3648588888,0.3655772704,0.3814784872,0.4318541773,0.4782798020,0.4885611380
2044.6606665791,0.3659346109,0.3666307814,0.3825717086,0.4325919843,0.4785728304,0.4886637581
2082.7506301905,0.3670213467,0.3676950662,0.3836761025,0.4333370300,0.4788686613,0.4887673486
2121.5501713625,0.3681189987,0.3687700286,0.3847915687,0.4340892331,0.4791672590,0.4888718967
2161.0725088084,0.3692274582,0.3698555615,0.3859179958,0.4348485044,0.4794685847,0.4889773882
2201.3311074930,0.3703466050,0.3709515467,0.3870552605,0.4356147463,0.4797725963,0.4890838079
2242.3396832198,0.3714763067,0.3720578540,0.3882032275,0.4363878526,0.4800792479,0.4891911392
2284.1122073038,0.3726164186,0.3731743409,0.3893617486,0.4371677081,0.4803884903,0.4892993642
2326.6629113315,0.3737667831,0.3743008525,0.3905306626,0.4379541886,0.4807002702,0.4894084637
2370.0062920093,0.3749272291,0.3754372206,0.3917097945,0.4387471600,0.4810145306,0.4895184173
2414.1571161030,0.3760975716,0.3765832632,0.3928989553,0.4395464785,0.4813312105,0.4896292030
2459.1304254680,0.3772776114,0.3777387846,0.3940979412,0.4403519899,0.4816502447,0.4897407973
2504.9415421745,0.3784671341,0.3789035742,0.3953065333,0.4411635296,0.4819715637,0.4898531752
2551.6060737272,0.3796659102,0.3800774063,0.3965244972,0.4419809219,0.4822950935,0.4899663103
2599.1399183829,0.3808736941,0.3812600397,0.3977515820,0.4428039799,0.4826207558,0.4900801744
2647.5592705671,0.3820902237,0.3824512172,0.3989875202,0.4436325053,0.4829484673,0.4901947378
2696.8806263907,0.3833152200,0.3836506646,0.4002320271,0.4444662874,0.4832781401,0.4903099690
2747.1207892708,0.3845483865,0.3848580907,0.4014847999,0.4453051035,0.4836096812,0.4904258347
2798.2968756551,0.3857894086,0.3860731867,0.4027455178,0.4461487180,0.4839429926,0.4905423000
2850.4263208534,0.3870379530,0.3872956253,0.4040138406,0.4469968826,0.4842779709,0.4906593280
2903.5268849778,0.3882936673,0.3885250607,0.4052894090,0.4478493352,0.4846145076,0.4907768799
2957.6166589933,0.3895561793,0.3897611276,0.4065718433,0.4487058003,0.4849524884,0.4908949150
3012.7140708812,0.3908250965,0.3910034406,0.4078607435,0.4495659879,0.4852917935,0.4910133907
3068.8378919176,0.3921000057,0.3922515943,0.4091556880,0.4504295941,0.4856322973,0.4911322623
3126.0072430687,0.3933804721,0.3935051620,0.4104562338,0.4512962996,0.4859738685,0.4912514829
3184.2416015046,0.3946660389,0.3947636956,0.4117619153,0.4521657705,0.4863163694,0.4913710038
3243.5608072358,0.3959562270,0.3960267250,0.4130722441,0.4530376570,0.4866596563,0.4914907739
3303.9850698719,0.3972505340,0.3972937573,0.4143867084,0.4539115939,0.4870035795,0.4916107400
3365.5349755071,0.3985484341,0.3985642768,0.4157047724,0.4547871997,0.4873479826,0.4917308466
3428.2314937340,0.3998493773,0.3998377439,0.4170258759,0.4556640764,0.4876927028,0.4918510359
3492.0959847873,0.4011527888,0.4011135951,0.4183494333,0.4565418095,0.4880375708,0.4919712481
3557.1502068214,0.4024580688,0.4023912420,0.4196748340,0.4574199676,0.4883824106,0.4920914207
3623.4163233231,0.4037645920,0.4036700714,0.4210014409,0.4582981018,0.4887270394,0.4922114891
3690.9169106628,0.4050717067,0.4049494444,0.4223285907,0.4591757461,0.4890712677,0.4923313862
3759.6749657855,0.4063787351,0.4062286963,0.4236555932,0.4600524167,0.4894148991,0.4924510426
3829.7139140463,0.4076849720,0.4075071359,0.4249817306,0.4609276120,0.4897577302,0.4925703864
3901.0576171910,0.4089896853,0.4087840454,0.4263062578,0.4618008125,0.4900995506,0.4926893434
3973.7303814856,0.4102921149,0.4100586799,0.4276284012,0.4626714805,0.4904401430,0.4928078369
4047.7569659973,0.4115914730,0.4113302672,0.4289473593,0.4635390603,0.4907792833,0.4929257879
4123.1625910297,0.4128869436,0.4125980074,0.4302623018,0.4644029780,0.4911167402,0.4930431148
4199.9729467153,0.4141776821,0.4138610729,0.4315723694,0.4652626413,0.4914522755,0.4931597339
4278.2142017676,0.4154628153,0.4151186083,0.4328766743,0.4661174401,0.4917856443,0.4932755589
4357.9130123970,0.4167414416,0.4163697299,0.4341742993,0.4669667462,0.4921165948,0.4933905014
4439.0965313922,0.4180126304,0.4176135263,0.4354642982,0.4678099134,0.4924448686,0.4935044705
4521.7924173707,0.4192754227,0.4188490578,0.4367456961,0.4686462780,0.4927702007,0.4936173733
4606.0288442024,0.4205288307,0.4200753571,0.4380174889,0.4694751593,0.4930923201,0.4937291147
4691.8345106078,0.4217718386,0.4212914291,0.4392786442,0.4702958593,0.4934109491,0.4938395975
4779.2386499356,0.4230034025,0.4224962516,0.4405281010,0.4711076638,0.4937258047,0.4939487226
4868.2710401223,0.4242224507,0.4236887754,0.4417647709,0.4719098428,0.4940365979,0.4940563889
4958.9620138372,0.4254278849,0.4248679250,0.4429875379,0.4727016509,0.4943430346,0.4941624939
5051.3424688168,0.4266185801,0.4260325992,0.4441952597,0.4734823286,0.4946448160,0.4942669331
5145.4438783909,0.4277933859,0.4271816719,0.4453867682,0.4742511027,0.4949416385,0.4943696008
5241.2983022061,0.4289511273,0.4283139932,0.4465608704,0.4750071875,0.4952331948,0.4944703902
5338.9383971473,0.4300906057,0.4294283904,0.4477163501,0.4757497862,0.4955191742,0.4945691933
5438.3974284648,0.4312106004,0.4305236690,0.4488519687,0.4764780917,0.4957992630,0.4946659013
5539.7092811064,0.4323098701,0.4315986149,0.4499664668,0.4771912886,0.4960731458,0.4947604050
5642.9084712625,0.4333871544,0.4326519952,0.4510585664,0.4778885543,0.4963405055,0.4948525947
5748.0301581254,0.4344411756,0.4336825609,0.4521269722,0.4785690616,0.4966010248,0.4949423610
5855.1101558672,0.4354706415,0.4346890483,0.4531703745,0.4792319798,0.4968543865,0.4950295949
5964.1849458425,0.4364742469,0.4356701820,0.4541874512,0.4798764777,0.4971002753,0.4951141881
6075.2916890161,0.4374506772,0.4366246773,0.4551768709,0.4805017257,0.4973383783,0.4951960335
6188.4682386244,0.4383986107,0.4375512430,0.4561372957,0.4811068987,0.4975683864,0.4952750256
6303.7531530713,0.4393167223,0.4384485850,0.4570673850,0.4816911790,0.4977899958,0.4953510613
6421.1857090648,0.4402036871,0.4393154099,0.4579657988,0.4822537596,0.4980029096,0.4954240400
6540.8059149983,0.4410581844,0.4401504288,0.4588312024,0.4827938479,0.4982068388,0.4954938646
6662.6545245811,0.4418789022,0.4409523618,0.4596622706,0.4833106696,0.4984015048,0.4955604418
6786.7730507233,0.4426645423,0.4417199428,0.4604576930,0.4838034729,0.4985866409,0.4956236829
6913.2037796781,0.4434138251,0.4424519250,0.4612161793,0.4842715334,0.4987619946,0.4956835049
7041.9897854493,0.4441254960,0.4431470865,0.4619364655,0.4847141588,0.4989273297,0.4957398309
7173.1749444656,0.4447983318,0.4438042364,0.4626173204,0.4851306950,0.4990824289,0.4957925911
7306.8039505295,0.4454311472,0.4444222221,0.4632575526,0.4855205314,0.4992270962,0.4958417239
7442.9223300438,0.4460228030,0.4449999368,0.4638560188,0.4858831082,0.4993611601,0.4958871770
7581.5764575221,0.4465722137,0.4455363271,0.4644116317,0.4862179227,0.4994844767,0.4959289084
7722.8135713886,0.4470783573,0.4460304024,0.4649233697,0.4865245374,0.4995969328,0.4959668874
7866.6817900716,0.4475402841,0.4464812444,0.4653902864,0.4868025880,0.4996984496,0.4960010965
8013.2301283969,0.4479571281,0.4468880171,0.4658115219,0.4870517925,0.4997889869,0.4960315323
8162.5085142872,0.4483281176,0.4472499786,0.4661863143,0.4872719605,0.4998685469,0.4960582075
8314.5678057721,0.4486525883,0.4475664927,0.4665140122,0.4874630038,0.4999371793,0.4960811520
8469.4598083146,0.4489299962,0.4478370425,0.4667940886,0.4876249475,0.4999949854,0.4961004152
8627.2372924614,0.4491599317,0.4480612443,0.4670261557,0.4877579420,0.5000421240,0.4961160677
8787.9540118213,0.4493421360,0.4482388631,0.4672099804,0.4878622756,0.5000788171,0.4961282032
8951.6647213783,0.4494765169,0.4483698287,0.4673455020,0.4879383891,0.5001053552,0.4961369411
9118.4251961466,0.4495631674,0.4484542539,0.4674328503,0.4879868900,0.5001221049,0.4961424284
9288.2922501725,0.4496023848,0.4484924533,0.4674723659,0.4880085689,0.5001295150,0.4961448427
9461.3237558908,0.4495946917,0.4484849639,0.4674646208,0.4880044169,0.5001281245,0.4961443947
9637.5786638411,0.4495408584,0.4484325673,0.4674104424,0.4879756434,0.5001185704,0.4961413310
9817.1170227522,0.4494419269,0.4483363133,0.4673109374,0.4879236967,0.5001015965,0.4961359375
10000.0000000000,0.4492992371,0.4481975456,0.4671675187,0.4878502848,0.5000780627,0.4961285427

